A PyTorch-Compatible Spike Encoding Framework for Energy-Efficient Neuromorphic Applications

Spiking Neural Networks (SNNs) offer promising energy efficiency advantages, particularly when processing sparse spike trains. However, their incompatibility with traditional datasets, which consist of batches of input vectors rather than spike trains, necessitates the development of efficient encoding methods. This paper introduces a novel, open-source PyTorch-compatible Python framework for spike encoding, designed for neuromorphic applications in machine learning and reinforcement learning. The framework supports a range of encoding algorithms, including Leaky Integrate-and-Fire (LIF), Step Forward (SF), Pulse Width Modulation (PWM), and Ben's Spiker Algorithm (BSA), as well as specialized encoding strategies covering population coding and reinforcement learning scenarios. Furthermore, we investigate the performance trade-offs of each method on embedded hardware using C/C++ implementations, considering energy consumption, computation time, spike sparsity, and reconstruction accuracy. Our findings indicate that SF typically achieves the lowest reconstruction error and offers the highest energy efficiency and fastest encoding speed, achieving the second-best spike sparsity. At the same time, other methods demonstrate particular strengths depending on the signal characteristics. This framework and the accompanying empirical analysis provide valuable resources for selecting optimal encoding strategies for energy-efficient SNN applications.

==> misc/data/number_of_spikes.csv <==
Encoding Method;LIF;SF;PWM;BSA
ThinKIsense;6975;6698;3377;8632
Trended;10876;5725;917;9920
Rectangular;10157;1820;2388;8191
Sinusoidal;6998;5933;523;8008


==> misc/data/numspikes_to_timesteps_ratio.csv <==
Encoding Method;LIF;SF;PWM;BSA
ThinKIsense [\(\%\)];42,57;40,88;20,61;52,69
Trended [\(\%\)];66,39;34,94;5,6;60,55
Rectangular [\(\%\)];62;11,11;14,58;50
Sinusoidal [\(\%\)];42,72;36,21;3,19;48,88
Mean Sparsity [\(\%\)];52,36;35,58;10,09;51,35


==> misc/data/reconstruction_error.csv <==
Encoding Method;LIF;SF;PWM;BSA
ThinKIsense;0,0007944;0,0010302;0,0031786;0,0013221
Trended;0,0835722;0,0008652;0,0152891;0,0038289
Rectangular;0,0187559;0,0347958;0,0388939;0,0135826
Sinusoidal;0,0317852;0,000035;0,0010182;0,0029011


==> misc/data/signal_rectangular.csv <==
step,amplitude
0,-1.438
1,0.722
2,0.722
3,0.722
4,0.722
5,0.722
6,0.722
7,0.722
8,0.722
9,-1.438
10,-1.438
11,-1.438
12,-1.438
13,-1.438
14,-1.438
15,-1.438
16,-1.438
17,-1.438
18,-1.438
19,-1.438
20,-1.438
21,-1.438
22,-1.438
23,-1.438
24,-1.438
25,-1.438
26,-1.438
27,-1.438
28,-1.438
29,-1.438
30,-1.438
31,0.722
32,0.722
33,0.722
34,0.722
35,0.722
36,0.722
37,0.722
38,0.722
39,0.722
40,0.722
41,0.722
42,0.722
43,0.722
44,0.722
45,0.722
46,0.722
47,0.722
48,0.722
49,0.722
50,0.722
51,0.722
52,0.722
53,0.722
54,0.722
55,0.722
56,0.722
57,0.722
58,0.722
59,0.722
60,0.722
61,0.722
62,0.722
63,0.722
64,0.722
65,0.722
66,0.0739
67,0.0739
68,0.0739
69,0.0739
70,0.0739
71,0.0739
72,0.0739
73,0.0739
74,0.0739
75,0.0739
76,0.0739
77,0.0739
78,0.0739
79,0.0739
80,0.0739
81,0.0739
82,0.0739
83,0.0739
84,0.0739
85,0.0739
86,0.0739
87,0.0739
88,0.0739
89,0.0739
90,0.0739
91,0.0739
92,0.0739
93,0.0739
94,0.0739
95,0.0739
96,0.0739
97,0.0739
98,0.0739
99,0.0739
100,0.0739
101,0.0739
102,0.0739
103,0.0739
104,0.0739
105,0.0739
106,-1.438
107,-1.438
108,-1.438
109,-1.438
110,-1.438
111,-1.438
112,-1.438
113,-1.438
114,-1.438
115,-1.438
116,0.722
117,0.722
118,0.722
119,0.722
120,0.722
121,0.722
122,0.722
123,0.722
124,0.722
125,0.722
126,0.722
127,0.722
128,0.722
129,0.722
130,0.722
131,0.722
132,0.722
133,0.722
134,-1.438
135,-1.438
136,-1.438
137,-1.438
138,0.722
139,0.722
140,0.722
141,0.722
142,0.722
143,0.722
144,0.722
145,0.722
146,0.722
147,0.722
148,0.722
149,0.722
150,0.722
151,0.722
152,0.722
153,0.722
154,0.722
155,0.722
156,0.722
157,0.722
158,0.722
159,0.722
160,0.722
161,0.722
162,0.722
163,0.722
164,0.722
165,0.722
166,0.722
167,0.722
168,0.722
169,0.722
170,0.722
171,0.722
172,0.722
173,0.722
174,0.722
175,0.722
176,0.722
177,0.722
178,-1.438
179,-1.438
180,-1.438
181,-1.438
182,-1.438
183,-1.438
184,-1.438
185,-1.438
186,-1.438
187,-1.438
188,-1.438
189,-1.438
190,-1.438
191,-1.438
192,-1.438
193,-1.438
194,-1.438
195,-1.438
196,-1.438
197,0.722
198,0.722
199,0.722
200,0.722
201,0.722
202,0.722
203,0.722
204,0.722
205,0.722
206,0.722
207,0.722
208,0.722
209,0.722
210,0.722
211,0.722
212,0.722
213,0.722
214,0.722
215,0.722
216,0.722
217,0.722
218,0.722
219,0.722
220,0.722
221,0.722
222,0.722
223,0.722
224,0.722
225,0.722
226,0.722
227,0.722
228,0.722
229,0.722
230,0.722
231,0.722
232,0.722
233,0.0739
234,0.0739
235,0.722
236,0.722
237,0.722
238,0.722
239,0.722
240,0.722
241,0.722
242,0.722
243,0.722
244,0.722
245,0.722
246,0.722
247,0.722
248,0.722
249,0.722
250,0.722
251,0.722
252,0.722
253,0.722
254,0.722
255,0.722
256,0.722
257,0.722
258,0.722
259,0.722
260,0.722
261,0.722
262,0.722
263,0.722
264,0.722
265,0.722
266,0.722
267,0.722
268,0.722
269,0.722
270,0.722
271,0.722
272,0.722
273,0.722
274,0.722
275,-1.438
276,-1.438
277,-1.438
278,-1.438
279,-1.438
280,-1.438
281,-1.438
282,-1.438
283,0.722
284,0.722
285,0.722
286,0.722
287,0.722
288,0.722
289,0.722
290,0.722
291,0.722
292,0.722
293,0.722
294,0.722
295,0.722
296,0.722
297,0.722
298,0.722
299,0.722
300,0.722
301,0.722
302,0.722
303,0.722
304,0.722
305,0.722
306,0.722
307,0.722
308,0.722
309,0.722
310,0.722
311,0.722
312,0.722
313,0.722
314,0.722
315,0.722
316,0.722
317,0.722
318,0.722
319,0.722
320,0.722
321,0.722
322,0.722
323,0.722
324,0.722
325,0.722
326,0.722
327,0.722
328,0.722
329,0.722
330,0.722
331,0.722
332,0.722
333,0.722
334,0.722
335,0.722
336,0.722
337,0.722
338,0.722
339,0.722
340,0.722
341,0.722
342,0.722
343,0.722
344,0.722
345,0.722
346,0.722
347,0.722
348,0.722
349,0.722
350,0.722
351,0.722
352,0.722
353,0.722
354,-1.438
355,-1.438
356,-1.438
357,-1.438
358,-1.438
359,-1.438
360,-1.438
361,-1.438
362,-1.438
363,-1.438
364,-1.438
365,-1.438
366,-1.438
367,-1.438
368,-1.438
369,-1.438
370,-1.438
371,-1.438
372,-1.438
373,-1.438
374,-1.438
375,-1.438
376,-1.438
377,-1.438
378,-1.438
379,0.0739
380,0.0739
381,0.0739
382,0.0739
383,0.0739
384,0.0739
385,0.0739
386,0.0739
387,0.722
388,0.722
389,0.722
390,0.722
391,0.722
392,0.722
393,0.722
394,0.722
395,0.722
396,0.722
397,0.722
398,0.722
399,0.722
400,0.722
401,0.722
402,0.722
403,0.722
404,0.722
405,0.722
406,0.722
407,0.722
408,0.722
409,0.722
410,0.722
411,0.722
412,0.722
413,0.722
414,0.722
415,0.722
416,0.722
417,0.722
418,0.722
419,0.722
420,0.722
421,0.722
422,0.722
423,0.722
424,0.722
425,0.722
426,0.722
427,-1.438
428,-1.438
429,-1.438
430,-1.438
431,-1.438
432,-1.438
433,-1.438
434,-1.438
435,-1.438
436,-1.438
437,-1.438
438,-1.438
439,-1.438
440,-1.438
441,-1.438
442,0.722
443,0.722
444,0.722
445,0.722
446,0.722
447,0.722
448,0.722
449,0.722
450,0.722
451,0.722
452,0.722
453,0.722
454,0.722
455,0.722
456,0.722
457,0.722
458,0.722
459,0.722
460,0.722
461,0.722
462,0.722
463,0.722
464,0.722
465,0.722
466,0.722
467,0.722
468,0.722
469,0.722
470,0.722
471,0.722
472,0.722
473,0.722
474,0.722
475,0.722
476,0.722
477,0.722
478,0.722
479,0.722
480,0.722
481,0.722
482,0.0739
483,0.0739
484,0.0739
485,0.0739
486,0.0739
487,0.0739
488,0.0739
489,0.0739
490,0.0739
491,0.0739
492,-1.438
493,-1.438
494,-1.438
495,-1.438
496,-1.438
497,-1.438
498,-1.438
499,-1.438
500,-1.438
501,-1.438
502,-1.438
503,-1.438
504,-1.438
505,-1.438
506,-1.438
507,-1.438
508,-1.438
509,-1.438
510,-1.438
511,-1.438
512,-1.438
513,-1.438
514,1.37
515,1.37
516,-1.438
517,-1.438
518,-1.438
519,-1.438
520,-1.438
521,-1.438
522,-1.438
523,-1.438
524,-1.438
525,-1.438
526,-1.438
527,-1.438
528,-1.438
529,-1.438
530,-1.438
531,-1.438
532,-1.438
533,-1.438
534,-1.438
535,-1.438
536,-1.438
537,-1.438
538,-1.438
539,-1.438
540,-1.438
541,-1.438
542,-1.438
543,-1.438
544,-1.438
545,-1.438
546,-1.438
547,-1.438
548,-1.438
549,-1.438
550,-1.438
551,-1.438
552,-1.438
553,-1.438
554,-1.438
555,-1.438
556,-1.438
557,-1.438
558,-1.438
559,-1.438
560,-1.438
561,0.722
562,0.722
563,0.722
564,0.722
565,0.722
566,0.722
567,0.722
568,0.722
569,0.722
570,0.722
571,0.722
572,0.722
573,0.722
574,0.722
575,0.722
576,0.722
577,0.722
578,0.722
579,0.722
580,0.722
581,0.722
582,0.722
583,0.722
584,0.722
585,0.722
586,0.722
587,0.722
588,0.722
589,0.722
590,0.722
591,0.722
592,0.722
593,0.722
594,0.722
595,0.722
596,0.722
597,0.722
598,0.722
599,0.722
600,0.722
601,-1.438
602,-1.438
603,-1.438
604,-1.438
605,-1.438
606,-1.438
607,-1.438
608,-1.438
609,-1.438
610,-1.438
611,-1.438
612,-1.438
613,-1.438
614,-1.438
615,0.0739
616,0.0739
617,0.0739
618,0.0739
619,0.0739
620,0.0739
621,0.0739
622,0.0739
623,0.0739
624,0.0739
625,0.0739
626,0.0739
627,0.0739
628,0.0739
629,0.0739
630,0.0739
631,0.0739
632,0.0739
633,0.0739
634,0.0739
635,0.0739
636,0.0739
637,0.0739
638,0.0739
639,0.722
640,0.722
641,0.722
642,0.722
643,0.722
644,0.722
645,0.722
646,0.722
647,0.722
648,0.722
649,0.722
650,0.722
651,0.722
652,0.722
653,0.722
654,0.722
655,0.722
656,0.722
657,0.722
658,0.722
659,0.722
660,0.722
661,0.722
662,0.722
663,0.722
664,0.722
665,0.722
666,0.722
667,0.722
668,0.722
669,0.722
670,0.722
671,0.722
672,0.722
673,0.722
674,0.722
675,0.722
676,0.722
677,0.722
678,0.722
679,0.722
680,0.722
681,0.722
682,0.722
683,0.722
684,0.722
685,0.722
686,0.722
687,0.722
688,0.722
689,0.722
690,0.722
691,0.722
692,0.722
693,0.722
694,0.722
695,0.722
696,0.722
697,0.722
698,0.722
699,0.722
700,0.722
701,0.722
702,0.722
703,0.722
704,0.722
705,0.722
706,0.722
707,0.722
708,0.722
709,0.722
710,0.722
711,0.722
712,0.722
713,0.722
714,0.722
715,0.722
716,0.722
717,0.722
718,0.722
719,0.722
720,0.722
721,0.722
722,0.722
723,0.722
724,0.722
725,0.722
726,0.722
727,0.722
728,0.722
729,0.722
730,0.722
731,0.722
732,0.722
733,0.722
734,0.722
735,0.722
736,0.722
737,0.722
738,-1.438
739,-1.438
740,-1.438
741,-1.438
742,-1.438
743,0.722
744,0.722
745,0.722
746,0.722
747,0.722
748,0.722
749,0.722
750,0.722
751,0.722
752,0.722
753,0.722
754,0.722
755,0.722
756,0.722
757,0.722
758,0.722
759,0.722
760,0.722
761,0.722
762,0.722
763,0.722
764,0.722
765,0.722
766,0.722
767,0.722
768,0.722
769,0.722
770,0.722
771,0.722
772,0.722
773,0.722
774,0.722
775,0.722
776,0.722
777,0.722
778,0.722
779,0.722
780,0.722
781,0.722
782,0.722
783,-1.438
784,-1.438
785,-1.438
786,-1.438
787,0.0739
788,0.0739
789,0.0739
790,0.0739
791,0.0739
792,0.0739
793,0.0739
794,0.0739
795,0.0739
796,0.0739
797,0.0739
798,0.0739
799,0.0739
800,0.0739
801,0.0739
802,0.0739
803,0.0739
804,0.0739
805,0.0739
806,0.0739
807,0.0739
808,0.0739
809,0.0739
810,0.0739
811,0.0739
812,0.0739
813,0.0739
814,0.0739
815,0.0739
816,0.0739
817,0.0739
818,0.0739
819,0.0739
820,0.0739
821,0.0739
822,0.0739
823,0.0739
824,0.0739
825,0.0739
826,0.0739
827,-1.438
828,-1.438
829,-1.438
830,0.722
831,0.722
832,0.722
833,0.722
834,0.722
835,0.722
836,0.722
837,0.722
838,0.722
839,0.722
840,0.722
841,0.722
842,0.722
843,0.722
844,0.722
845,0.722
846,0.722
847,0.722
848,0.722
849,0.722
850,0.722
851,0.722
852,0.722
853,0.722
854,0.722
855,0.722
856,0.722
857,0.722
858,0.722
859,0.722
860,0.722
861,0.722
862,0.722
863,0.722
864,0.722
865,0.722
866,0.722
867,0.722
868,0.722
869,0.722
870,0.722
871,0.722
872,0.722
873,0.722
874,0.722
875,0.722
876,0.722
877,0.722
878,0.722
879,0.722
880,0.722
881,0.722
882,0.722
883,0.722
884,0.722
885,0.722
886,0.722
887,0.722
888,0.722
889,0.722
890,0.722
891,0.722
892,0.722
893,0.722
894,0.722
895,0.722
896,0.722
897,0.722
898,0.722
899,0.722
900,0.722
901,0.722
902,0.722
903,0.722
904,0.722
905,0.722
906,0.722
907,0.722
908,0.722
909,0.722
910,0.722
911,0.722
912,0.722
913,0.722
914,0.722
915,0.722
916,0.722
917,0.722
918,0.722
919,0.722
920,0.722
921,0.722
922,0.722
923,-1.438
924,-1.438
925,-1.438
926,-1.438
927,-1.438
928,-1.438
929,-1.438
930,0.722
931,0.722
932,0.722
933,0.722
934,0.722
935,0.722
936,0.722
937,0.722
938,0.722
939,0.722
940,0.722
941,0.722
942,0.722
943,0.722
944,0.722
945,0.722
946,0.722
947,0.722
948,0.722
949,0.722
950,0.722
951,0.722
952,0.722
953,0.722
954,0.722
955,0.722
956,0.722
957,0.722
958,0.722
959,0.722
960,0.722
961,0.722
962,0.722
963,0.722
964,0.722
965,0.722
966,0.722
967,0.722
968,0.722
969,0.722
970,0.722
971,0.722
972,0.722
973,0.722
974,0.722
975,0.722
976,0.722
977,0.722
978,0.722
979,0.722
980,0.722
981,0.722
982,0.722
983,0.722
984,0.722
985,0.722
986,0.722
987,0.722
988,0.722
989,0.722
990,0.722
991,0.722
992,0.722
993,0.722
994,0.722
995,0.722
996,0.722
997,0.722
998,0.722
999,0.722
1000,0.722
1001,0.722
1002,0.722
1003,0.722
1004,0.722
1005,0.722
1006,0.722
1007,0.722
1008,0.722
1009,0.722
1010,0.722
1011,0.722
1012,0.722
1013,0.722
1014,0.722
1015,0.722
1016,-1.438
1017,-1.438
1018,0.722
1019,0.722
1020,0.722
1021,0.722
1022,0.722
1023,0.722
1024,0.722
1025,0.722
1026,0.722
1027,0.722
1028,0.722
1029,0.722
1030,0.722
1031,0.722
1032,0.722
1033,0.722
1034,0.722
1035,0.722
1036,0.722
1037,0.722
1038,0.722
1039,0.722
1040,0.722
1041,0.722
1042,0.722
1043,0.722
1044,0.722
1045,0.722
1046,0.722
1047,0.722
1048,0.722
1049,0.722
1050,0.722
1051,0.722
1052,0.722
1053,0.722
1054,0.722
1055,0.722
1056,0.722
1057,0.722
1058,0.722
1059,0.722
1060,0.722
1061,0.722
1062,0.722
1063,0.722
1064,0.722
1065,0.722
1066,0.722
1067,0.722
1068,0.722
1069,0.722
1070,0.722
1071,0.722
1072,0.722
1073,0.722
1074,0.722
1075,0.722
1076,0.722
1077,0.722
1078,0.722
1079,0.722
1080,0.722
1081,0.722
1082,0.722
1083,0.722
1084,0.722
1085,0.722
1086,0.722
1087,0.722
1088,0.722
1089,0.722
1090,0.722
1091,0.722
1092,0.722
1093,-1.438
1094,-1.438
1095,-1.438
1096,-1.438
1097,-1.438
1098,-1.438
1099,-1.438
1100,-1.438
1101,-1.438
1102,-1.438
1103,-1.438
1104,-1.438
1105,-1.438
1106,-1.438
1107,-1.438
1108,-1.438
1109,-1.438
1110,-1.438
1111,-1.438
1112,-1.438
1113,-1.438
1114,-1.438
1115,-1.438
1116,-1.438
1117,-1.438
1118,-1.438
1119,-1.438
1120,-1.438
1121,-1.438
1122,-1.438
1123,-1.438
1124,-1.438
1125,-1.438
1126,-1.438
1127,-1.438
1128,-1.438
1129,-1.438
1130,-1.438
1131,-1.438
1132,-1.438
1133,-1.438
1134,-1.438
1135,-1.438
1136,-1.438
1137,-1.438
1138,-1.438
1139,-1.438
1140,-1.438
1141,-1.438
1142,-1.438
1143,-1.438
1144,-1.438
1145,-1.438
1146,-1.438
1147,-1.438
1148,-1.438
1149,-1.438
1150,-1.438
1151,-1.438
1152,-1.438
1153,-1.438
1154,-1.438
1155,-1.438
1156,-1.438
1157,-1.438
1158,-1.438
1159,-1.438
1160,-1.438
1161,-1.438
1162,-1.438
1163,-1.438
1164,-1.438
1165,-1.438
1166,-1.438
1167,1.37
1168,1.37
1169,1.37
1170,1.37
1171,1.37
1172,1.37
1173,1.37
1174,1.37
1175,1.37
1176,1.37
1177,1.37
1178,1.37
1179,1.37
1180,1.37
1181,1.37
1182,1.37
1183,-1.438
1184,-1.438
1185,-1.438
1186,-1.438
1187,-1.438
1188,-1.438
1189,-1.438
1190,-1.438
1191,-1.438
1192,-1.438
1193,-1.438
1194,-1.438
1195,0.722
1196,0.722
1197,0.722
1198,0.722
1199,0.722
1200,0.722
1201,0.722
1202,0.722
1203,0.722
1204,0.722
1205,0.722
1206,0.722
1207,0.722
1208,0.722
1209,0.722
1210,0.722
1211,0.722
1212,0.722
1213,0.722
1214,0.722
1215,-1.438
1216,-1.438
1217,-1.438
1218,-1.438
1219,-1.438
1220,-1.438
1221,-1.438
1222,-1.438
1223,-1.438
1224,-1.438
1225,-1.438
1226,-1.438
1227,-1.438
1228,-1.438
1229,-1.438
1230,-1.438
1231,-1.438
1232,0.722
1233,0.722
1234,0.722
1235,0.722
1236,0.722
1237,0.722
1238,0.722
1239,0.722
1240,0.722
1241,0.722
1242,0.722
1243,0.722
1244,0.722
1245,0.722
1246,0.722
1247,0.722
1248,0.722
1249,0.722
1250,0.722
1251,0.722
1252,0.722
1253,0.722
1254,0.722
1255,0.722
1256,0.722
1257,0.722
1258,0.722
1259,0.722
1260,0.722
1261,0.722
1262,0.722
1263,0.722
1264,0.722
1265,0.722
1266,0.722
1267,0.722
1268,0.722
1269,0.722
1270,0.722
1271,0.722
1272,0.722
1273,0.722
1274,0.722
1275,0.722
1276,0.722
1277,0.722
1278,0.722
1279,0.722
1280,0.722
1281,0.722
1282,0.722
1283,0.722
1284,0.722
1285,0.722
1286,0.722
1287,0.722
1288,0.722
1289,0.722
1290,0.722
1291,0.722
1292,0.722
1293,0.722
1294,0.722
1295,0.722
1296,0.722
1297,0.722
1298,0.722
1299,0.722
1300,0.722
1301,0.722
1302,0.722
1303,0.722
1304,0.722
1305,0.722
1306,0.722
1307,0.722
1308,0.722
1309,0.722
1310,0.722
1311,0.722
1312,0.722
1313,0.722
1314,0.722
1315,0.722
1316,-1.438
1317,-1.438
1318,-1.438
1319,-1.438
1320,-1.438
1321,-1.438
1322,-1.438
1323,-1.438
1324,-1.438
1325,-1.438
1326,-1.438
1327,-1.438
1328,-1.438
1329,-1.438
1330,-1.438
1331,-1.438
1332,-1.438
1333,-1.438
1334,-1.438
1335,-1.438
1336,-1.438
1337,-1.438
1338,-1.438
1339,-1.438
1340,-1.438
1341,-1.438
1342,-1.438
1343,-1.438
1344,-1.438
1345,-1.438
1346,0.722
1347,0.722
1348,0.722
1349,0.722
1350,0.722
1351,0.722
1352,0.722
1353,0.722
1354,0.722
1355,0.722
1356,0.722
1357,0.722
1358,0.722
1359,0.722
1360,0.722
1361,0.722
1362,0.722
1363,0.722
1364,0.722
1365,0.722
1366,0.722
1367,0.722
1368,0.722
1369,0.722
1370,0.722
1371,0.722
1372,0.722
1373,0.722
1374,0.722
1375,0.722
1376,0.722
1377,0.722
1378,0.722
1379,0.722
1380,0.722
1381,0.722
1382,0.0739
1383,0.0739
1384,0.0739
1385,0.0739
1386,0.0739
1387,0.0739
1388,0.0739
1389,0.0739
1390,0.0739
1391,0.0739
1392,0.0739
1393,0.0739
1394,0.0739
1395,0.0739
1396,0.0739
1397,0.0739
1398,0.0739
1399,0.0739
1400,0.0739
1401,0.0739
1402,0.0739
1403,0.0739
1404,0.0739
1405,0.0739
1406,0.0739
1407,0.0739
1408,0.0739
1409,0.0739
1410,0.0739
1411,0.0739
1412,0.0739
1413,0.0739
1414,0.0739
1415,0.0739
1416,0.0739
1417,0.0739
1418,0.0739
1419,0.0739
1420,0.0739
1421,0.0739
1422,-1.438
1423,-1.438
1424,-1.438
1425,-1.438
1426,-1.438
1427,-1.438
1428,-1.438
1429,-1.438
1430,-1.438
1431,-1.438
1432,-1.438
1433,-1.438
1434,-1.438
1435,-1.438
1436,-1.438
1437,-1.438
1438,-1.438
1439,-1.438
1440,-1.438
1441,-1.438
1442,-1.438
1443,-1.438
1444,-1.438
1445,-1.438
1446,-1.438
1447,-1.438
1448,-1.438
1449,-1.438
1450,-1.438
1451,-1.438
1452,-1.438
1453,-1.438
1454,-1.438
1455,-1.438
1456,-1.438
1457,-1.438
1458,0.0739
1459,0.0739
1460,0.0739
1461,0.0739
1462,0.0739
1463,0.0739
1464,0.0739
1465,0.0739
1466,0.0739
1467,0.0739
1468,0.0739
1469,0.0739
1470,0.0739
1471,0.0739
1472,0.0739
1473,0.0739
1474,0.0739
1475,0.0739
1476,0.0739
1477,0.0739
1478,0.0739
1479,0.0739
1480,0.0739
1481,0.0739
1482,0.0739
1483,0.0739
1484,0.0739
1485,0.0739
1486,0.722
1487,0.722
1488,0.722
1489,0.722
1490,0.722
1491,0.722
1492,0.722
1493,0.722
1494,0.722
1495,0.722
1496,0.722
1497,0.722
1498,0.722
1499,0.722
1500,0.722
1501,0.722
1502,0.722
1503,0.722
1504,0.722
1505,0.722
1506,0.722
1507,0.722
1508,0.722
1509,0.722
1510,0.722
1511,0.722
1512,0.722
1513,0.722
1514,0.722
1515,0.722
1516,0.722
1517,0.722
1518,0.722
1519,0.722
1520,0.722
1521,0.722
1522,0.722
1523,0.722
1524,0.722
1525,0.722
1526,-1.438
1527,-1.438
1528,-1.438
1529,-1.438
1530,-1.438
1531,-1.438
1532,-1.438
1533,-1.438
1534,-1.438
1535,-1.438
1536,-1.438
1537,-1.438
1538,-1.438
1539,-1.438
1540,-1.438
1541,-1.438
1542,-1.438
1543,-1.438
1544,-1.438
1545,-1.438
1546,-1.438
1547,-1.438
1548,-1.438
1549,-1.438
1550,-1.438
1551,-1.438
1552,-1.438
1553,-1.438
1554,-1.438
1555,-1.438
1556,-1.438
1557,-1.438
1558,-1.438
1559,-1.438
1560,-1.438
1561,-1.438
1562,-1.438
1563,-1.438
1564,-1.438
1565,-1.438
1566,-1.438
1567,-1.438
1568,-1.438
1569,-1.438
1570,-1.438
1571,-1.438
1572,-1.438
1573,-1.438
1574,-1.438
1575,-1.438
1576,-1.438
1577,-1.438
1578,-1.438
1579,-1.438
1580,-1.438
1581,-1.438
1582,-1.438
1583,-1.438
1584,-1.438
1585,-1.438
1586,-1.438
1587,-1.438
1588,-1.438
1589,-1.438
1590,-1.438
1591,-1.438
1592,-1.438
1593,-1.438
1594,-1.438
1595,-1.438
1596,-1.438
1597,-1.438
1598,-1.438
1599,-1.438
1600,-1.438
1601,-1.438
1602,-1.438
1603,-1.438
1604,-1.438
1605,-1.438
1606,-1.438
1607,-1.438
1608,-1.438
1609,-1.438
1610,-1.438
1611,-1.438
1612,-1.438
1613,-1.438
1614,0.722
1615,0.722
1616,0.722
1617,0.722
1618,0.722
1619,0.722
1620,0.722
1621,0.722
1622,0.722
1623,0.722
1624,0.722
1625,0.722
1626,0.722
1627,0.722
1628,0.722
1629,0.722
1630,0.722
1631,0.722
1632,0.722
1633,0.722
1634,0.722
1635,0.722
1636,0.722
1637,0.722
1638,0.722
1639,0.722
1640,0.722
1641,0.722
1642,0.722
1643,0.722
1644,0.722
1645,0.722
1646,0.722
1647,0.722
1648,0.722
1649,1.37
1650,1.37
1651,1.37
1652,1.37
1653,1.37
1654,1.37
1655,1.37
1656,1.37
1657,1.37
1658,1.37
1659,1.37
1660,1.37
1661,-1.438
1662,-1.438
1663,-1.438
1664,-1.438
1665,-1.438
1666,-1.438
1667,-1.438
1668,-1.438
1669,-1.438
1670,-1.438
1671,-1.438
1672,-1.438
1673,-1.438
1674,-1.438
1675,-1.438
1676,-1.438
1677,-1.438
1678,-1.438
1679,-1.438
1680,-1.438
1681,-1.438
1682,-1.438
1683,-1.438
1684,0.722
1685,0.722
1686,-1.438
1687,-1.438
1688,-1.438
1689,-1.438
1690,-1.438
1691,-1.438
1692,-1.438
1693,-1.438
1694,-1.438
1695,-1.438
1696,0.722
1697,0.722
1698,0.722
1699,0.722
1700,0.722
1701,0.722
1702,0.722
1703,0.722
1704,0.722
1705,0.722
1706,0.722
1707,0.722
1708,0.722
1709,0.722
1710,0.722
1711,0.722
1712,0.722
1713,0.722
1714,0.722
1715,0.722
1716,0.722
1717,0.722
1718,0.722
1719,0.722
1720,0.722
1721,0.722
1722,0.722
1723,0.722
1724,0.722
1725,0.722
1726,0.722
1727,0.722
1728,0.722
1729,0.722
1730,0.722
1731,0.722
1732,0.722
1733,0.722
1734,0.722
1735,0.722
1736,-1.438
1737,-1.438
1738,-1.438
1739,-1.438
1740,-1.438
1741,-1.438
1742,-1.438
1743,-1.438
1744,-1.438
1745,-1.438
1746,-1.438
1747,-1.438
1748,-1.438
1749,-1.438
1750,-1.438
1751,-1.438
1752,-1.438
1753,-1.438
1754,-1.438
1755,-1.438
1756,-1.438
1757,0.0739
1758,0.0739
1759,0.0739
1760,0.0739
1761,0.0739
1762,0.0739
1763,0.0739
1764,0.0739
1765,0.0739
1766,0.0739
1767,0.0739
1768,0.0739
1769,0.0739
1770,0.0739
1771,0.0739
1772,0.0739
1773,0.0739
1774,0.0739
1775,0.0739
1776,0.0739
1777,0.0739
1778,0.0739
1779,0.0739
1780,0.0739
1781,0.0739
1782,0.722
1783,0.722
1784,0.722
1785,0.722
1786,0.722
1787,0.722
1788,0.722
1789,0.722
1790,0.722
1791,0.722
1792,0.722
1793,0.722
1794,0.722
1795,0.722
1796,0.722
1797,0.722
1798,0.722
1799,0.722
1800,0.722
1801,0.722
1802,0.722
1803,0.722
1804,0.722
1805,0.722
1806,0.722
1807,0.722
1808,0.722
1809,0.722
1810,0.722
1811,0.722
1812,0.722
1813,0.722
1814,0.722
1815,0.722
1816,0.722
1817,0.722
1818,0.722
1819,0.722
1820,0.722
1821,0.722
1822,0.722
1823,0.722
1824,0.722
1825,0.722
1826,0.722
1827,0.722
1828,0.722
1829,0.722
1830,0.722
1831,0.722
1832,0.722
1833,0.722
1834,0.722
1835,0.722
1836,0.722
1837,0.722
1838,0.722
1839,0.722
1840,0.722
1841,-1.438
1842,-1.438
1843,-1.438
1844,-1.438
1845,-1.438
1846,-1.438
1847,-1.438
1848,-1.438
1849,-1.438
1850,-1.438
1851,-1.438
1852,-1.438
1853,-1.438
1854,-1.438
1855,-1.438
1856,-1.438
1857,-1.438
1858,-1.438
1859,-1.438
1860,-1.438
1861,-1.438
1862,-1.438
1863,-1.438
1864,-1.438
1865,-1.438
1866,-1.438
1867,-1.438
1868,-1.438
1869,-1.438
1870,-1.438
1871,-1.438
1872,-1.438
1873,-1.438
1874,-1.438
1875,-1.438
1876,-1.438
1877,-1.438
1878,-1.438
1879,-1.438
1880,-1.438
1881,-1.438
1882,0.722
1883,0.722
1884,0.722
1885,0.722
1886,0.722
1887,0.722
1888,0.722
1889,0.722
1890,0.722
1891,0.722
1892,0.722
1893,0.722
1894,0.722
1895,0.722
1896,0.722
1897,0.722
1898,0.722
1899,0.722
1900,0.722
1901,0.722
1902,0.722
1903,0.722
1904,0.722
1905,0.722
1906,0.722
1907,0.722
1908,-1.438
1909,-1.438
1910,-1.438
1911,-1.438
1912,-1.438
1913,-1.438
1914,-1.438
1915,-1.438
1916,-1.438
1917,-1.438
1918,-1.438
1919,-1.438
1920,-1.438
1921,-1.438
1922,-1.438
1923,-1.438
1924,-1.438
1925,-1.438
1926,-1.438
1927,-1.438
1928,-1.438
1929,-1.438
1930,-1.438
1931,-1.438
1932,-1.438
1933,-1.438
1934,-1.438
1935,-1.438
1936,-1.438
1937,-1.438
1938,-1.438
1939,-1.438
1940,-1.438
1941,0.0739
1942,0.0739
1943,0.0739
1944,0.0739
1945,0.0739
1946,0.0739
1947,0.0739
1948,0.0739
1949,0.0739
1950,0.0739
1951,0.0739
1952,0.0739
1953,0.0739
1954,0.0739
1955,0.0739
1956,0.0739
1957,0.0739
1958,0.0739
1959,0.0739
1960,0.0739
1961,0.0739
1962,0.0739
1963,0.0739
1964,0.0739
1965,0.0739
1966,0.0739
1967,0.0739
1968,0.0739
1969,0.0739
1970,0.0739
1971,0.0739
1972,0.0739
1973,0.0739
1974,0.0739
1975,0.0739
1976,0.0739
1977,0.0739
1978,0.0739
1979,0.0739
1980,0.0739
1981,-1.438
1982,-1.438
1983,-1.438
1984,-1.438
1985,-1.438
1986,-1.438
1987,-1.438
1988,-1.438
1989,-1.438
1990,-1.438
1991,-1.438
1992,-1.438
1993,-1.438
1994,-1.438
1995,-1.438
1996,-1.438
1997,-1.438
1998,-1.438
1999,-1.438
2000,-1.438
2001,-1.438
2002,-1.438
2003,-1.438
2004,-1.438
2005,-1.438
2006,-1.438
2007,-1.438
2008,-1.438
2009,-1.438
2010,-1.438
2011,-1.438
2012,-1.438
2013,-1.438
2014,-1.438
2015,-1.438
2016,-1.438
2017,-1.438
2018,-1.438
2019,0.722
2020,0.722
2021,0.722
2022,0.722
2023,0.722
2024,0.722
2025,0.722
2026,0.722
2027,0.722
2028,0.722
2029,0.722
2030,0.722
2031,0.722
2032,0.722
2033,0.722
2034,0.722
2035,0.722
2036,0.722
2037,0.722
2038,0.722
2039,0.722
2040,0.722
2041,0.722
2042,0.722
2043,0.722
2044,0.722
2045,0.722
2046,0.722
2047,0.722
2048,0.722
2049,0.722
2050,0.722
2051,0.722
2052,0.722
2053,0.722
2054,0.722
2055,0.722
2056,0.722
2057,0.722
2058,0.722
2059,0.722
2060,0.722
2061,0.722
2062,0.722
2063,0.722
2064,0.722
2065,0.722
2066,0.722
2067,0.722
2068,0.722
2069,0.722
2070,0.722
2071,-1.438
2072,0.722
2073,0.722
2074,0.722
2075,0.722
2076,0.722
2077,0.722
2078,0.722
2079,0.722
2080,0.722
2081,0.722
2082,0.722
2083,0.722
2084,0.722
2085,0.722
2086,0.722
2087,0.722
2088,0.722
2089,0.722
2090,0.722
2091,0.722
2092,0.722
2093,0.722
2094,0.722
2095,0.722
2096,0.722
2097,0.722
2098,0.722
2099,0.722
2100,0.722
2101,0.722
2102,0.722
2103,0.722
2104,0.722
2105,0.722
2106,0.722
2107,0.722
2108,0.0739
2109,0.0739
2110,0.0739
2111,0.0739
2112,0.0739
2113,0.0739
2114,0.0739
2115,0.0739
2116,0.0739
2117,0.0739
2118,0.0739
2119,0.0739
2120,0.0739
2121,0.0739
2122,0.0739
2123,0.0739
2124,0.0739
2125,0.0739
2126,0.0739
2127,0.0739
2128,0.0739
2129,0.0739
2130,0.0739
2131,0.0739
2132,0.0739
2133,0.722
2134,0.722
2135,0.722
2136,0.722
2137,0.722
2138,0.722
2139,0.722
2140,0.722
2141,0.722
2142,0.722
2143,0.722
2144,0.722
2145,0.722
2146,0.722
2147,0.722
2148,0.722
2149,0.722
2150,0.722
2151,0.722
2152,0.722
2153,0.722
2154,0.722
2155,0.722
2156,0.722
2157,0.722
2158,0.722
2159,0.722
2160,0.722
2161,0.722
2162,0.722
2163,0.722
2164,0.722
2165,0.722
2166,0.722
2167,0.722
2168,0.722
2169,0.722
2170,0.722
2171,0.722
2172,0.722
2173,0.722
2174,0.722
2175,0.722
2176,0.722
2177,0.722
2178,0.722
2179,0.722
2180,0.722
2181,0.722
2182,0.722
2183,0.722
2184,0.722
2185,0.722
2186,0.722
2187,0.722
2188,0.722
2189,0.722
2190,0.722
2191,0.722
2192,0.722
2193,0.722
2194,0.722
2195,0.722
2196,0.722
2197,0.722
2198,0.722
2199,0.722
2200,0.722
2201,0.722
2202,0.722
2203,0.722
2204,0.722
2205,0.722
2206,0.722
2207,0.722
2208,0.722
2209,0.722
2210,0.722
2211,0.722
2212,0.722
2213,0.722
2214,0.722
2215,-1.438
2216,-1.438
2217,-1.438
2218,-1.438
2219,-1.438
2220,-1.438
2221,-1.438
2222,-1.438
2223,-1.438
2224,-1.438
2225,-1.438
2226,-1.438
2227,-1.438
2228,-1.438
2229,-1.438
2230,-1.438
2231,-1.438
2232,-1.438
2233,-1.438
2234,-1.438
2235,-1.438
2236,-1.438
2237,-1.438
2238,-1.438
2239,-1.438
2240,0.722
2241,0.722
2242,0.722
2243,0.722
2244,0.722
2245,0.722
2246,0.722
2247,0.722
2248,0.722
2249,0.722
2250,0.722
2251,0.722
2252,0.722
2253,0.722
2254,0.722
2255,0.722
2256,0.722
2257,0.722
2258,0.722
2259,0.722
2260,0.722
2261,0.722
2262,0.722
2263,0.722
2264,0.722
2265,0.722
2266,0.722
2267,0.722
2268,0.722
2269,0.722
2270,-1.438
2271,-1.438
2272,-1.438
2273,-1.438
2274,-1.438
2275,-1.438
2276,-1.438
2277,-1.438
2278,-1.438
2279,-1.438
2280,-1.438
2281,-1.438
2282,-1.438
2283,-1.438
2284,-1.438
2285,-1.438
2286,-1.438
2287,-1.438
2288,-1.438
2289,-1.438
2290,-1.438
2291,-1.438
2292,-1.438
2293,-1.438
2294,-1.438
2295,-1.438
2296,-1.438
2297,-1.438
2298,-1.438
2299,-1.438
2300,-1.438
2301,-1.438
2302,-1.438
2303,-1.438
2304,-1.438
2305,0.0739
2306,0.0739
2307,0.0739
2308,0.0739
2309,0.0739
2310,0.0739
2311,0.0739
2312,0.0739
2313,0.0739
2314,0.0739
2315,0.0739
2316,0.0739
2317,0.0739
2318,0.0739
2319,0.0739
2320,0.0739
2321,0.0739
2322,0.0739
2323,0.0739
2324,0.0739
2325,0.0739
2326,0.0739
2327,0.0739
2328,0.0739
2329,0.0739
2330,0.0739
2331,0.0739
2332,0.0739
2333,0.0739
2334,0.0739
2335,0.0739
2336,0.0739
2337,0.0739
2338,0.0739
2339,0.0739
2340,0.0739
2341,0.0739
2342,0.0739
2343,0.0739
2344,0.0739
2345,-1.438
2346,-1.438
2347,-1.438
2348,-1.438
2349,-1.438
2350,-1.438
2351,-1.438
2352,-1.438
2353,-1.438
2354,-1.438
2355,-1.438
2356,-1.438
2357,-1.438
2358,-1.438
2359,-1.438
2360,-1.438
2361,-1.438
2362,-1.438
2363,-1.438
2364,-1.438
2365,-1.438
2366,-1.438
2367,-1.438
2368,-1.438
2369,-1.438
2370,-1.438
2371,-1.438
2372,-1.438
2373,-1.438
2374,-1.438
2375,-1.438
2376,-1.438
2377,-1.438
2378,-1.438
2379,-1.438
2380,-1.438
2381,-1.438
2382,-1.438
2383,-1.438
2384,-1.438
2385,-1.438
2386,-1.438
2387,-1.438
2388,-1.438
2389,0.722
2390,0.722
2391,0.722
2392,0.722
2393,0.722
2394,0.722
2395,0.722
2396,0.722
2397,0.722
2398,0.722
2399,0.722
2400,0.722
2401,0.722
2402,0.722
2403,0.722
2404,0.722
2405,0.722
2406,0.722
2407,0.722
2408,0.722
2409,0.722
2410,0.722
2411,0.722
2412,0.722
2413,0.722
2414,0.722
2415,0.722
2416,0.722
2417,0.722
2418,0.722
2419,0.722
2420,0.722
2421,-1.438
2422,-1.438
2423,-1.438
2424,-1.438
2425,-1.438
2426,-1.438
2427,-1.438
2428,-1.438
2429,-1.438
2430,-1.438
2431,-1.438
2432,-1.438
2433,-1.438
2434,-1.438
2435,-1.438
2436,-1.438
2437,-1.438
2438,-1.438
2439,-1.438
2440,-1.438
2441,-1.438
2442,-1.438
2443,-1.438
2444,-1.438
2445,-1.438
2446,0.722
2447,0.722
2448,0.722
2449,0.722
2450,0.722
2451,0.722
2452,0.722
2453,0.722
2454,0.722
2455,0.722
2456,0.722
2457,0.722
2458,0.722
2459,0.722
2460,0.722
2461,0.722
2462,0.722
2463,0.722
2464,0.722
2465,0.722
2466,0.722
2467,0.722
2468,0.722
2469,0.722
2470,0.722
2471,0.722
2472,0.722
2473,0.722
2474,0.722
2475,0.722
2476,0.722
2477,0.722
2478,0.722
2479,0.722
2480,0.722
2481,0.722
2482,0.722
2483,0.722
2484,0.722
2485,0.722
2486,0.722
2487,0.722
2488,0.722
2489,0.722
2490,0.722
2491,0.722
2492,0.722
2493,0.722
2494,0.722
2495,0.722
2496,0.722
2497,0.722
2498,0.722
2499,0.722
2500,0.722
2501,0.722
2502,0.722
2503,0.722
2504,0.722
2505,0.722
2506,0.722
2507,0.722
2508,0.722
2509,0.722
2510,0.722
2511,0.722
2512,0.722
2513,0.722
2514,0.722
2515,0.722
2516,0.722
2517,0.722
2518,0.722
2519,0.722
2520,0.722
2521,0.722
2522,-1.438
2523,-1.438
2524,-1.438
2525,-1.438
2526,-1.438
2527,-1.438
2528,-1.438
2529,-1.438
2530,-1.438
2531,-1.438
2532,-1.438
2533,-1.438
2534,-1.438
2535,-1.438
2536,-1.438
2537,-1.438
2538,-1.438
2539,-1.438
2540,-1.438
2541,-1.438
2542,-1.438
2543,-1.438
2544,-1.438
2545,-1.438
2546,-1.438
2547,-1.438
2548,-1.438
2549,-1.438
2550,-1.438
2551,-1.438
2552,-1.438
2553,-1.438
2554,-1.438
2555,-1.438
2556,-1.438
2557,-1.438
2558,-1.438
2559,-1.438
2560,-1.438
2561,-1.438
2562,-1.438
2563,-1.438
2564,-1.438
2565,-1.438
2566,-1.438
2567,0.722
2568,0.722
2569,0.722
2570,0.722
2571,0.722
2572,0.722
2573,0.722
2574,0.722
2575,0.722
2576,0.722
2577,0.722
2578,0.722
2579,0.722
2580,0.722
2581,0.722
2582,0.722
2583,0.722
2584,0.722
2585,0.722
2586,0.722
2587,0.722
2588,0.722
2589,0.722
2590,0.722
2591,0.722
2592,0.722
2593,0.722
2594,0.722
2595,0.722
2596,0.722
2597,0.722
2598,0.722
2599,0.722
2600,0.722
2601,0.722
2602,0.722
2603,0.722
2604,0.722
2605,0.722
2606,0.722
2607,-1.438
2608,-1.438
2609,-1.438
2610,-1.438
2611,-1.438
2612,-1.438
2613,-1.438
2614,-1.438
2615,-1.438
2616,-1.438
2617,-1.438
2618,-1.438
2619,-1.438
2620,-1.438
2621,-1.438
2622,-1.438
2623,-1.438
2624,-1.438
2625,-1.438
2626,0.722
2627,0.722
2628,0.722
2629,0.722
2630,0.722
2631,0.722
2632,0.722
2633,0.722
2634,0.722
2635,0.722
2636,0.722
2637,0.722
2638,0.722
2639,0.722
2640,0.722
2641,0.722
2642,0.722
2643,0.722
2644,0.722
2645,0.722
2646,0.722
2647,0.722
2648,0.722
2649,0.722
2650,0.722
2651,0.722
2652,0.722
2653,0.722
2654,0.722
2655,0.722
2656,0.722
2657,0.722
2658,0.722
2659,0.722
2660,0.722
2661,0.722
2662,0.722
2663,0.722
2664,0.722
2665,0.722
2666,0.722
2667,0.722
2668,0.722
2669,0.722
2670,0.722
2671,0.722
2672,0.722
2673,0.722
2674,0.722
2675,0.722
2676,0.722
2677,0.722
2678,0.722
2679,0.722
2680,0.722
2681,0.722
2682,0.722
2683,0.722
2684,0.722
2685,0.722
2686,0.722
2687,0.722
2688,0.722
2689,0.722
2690,0.722
2691,0.722
2692,0.722
2693,0.722
2694,0.722
2695,0.722
2696,0.722
2697,0.722
2698,0.722
2699,0.722
2700,0.722
2701,0.722
2702,0.722
2703,0.722
2704,0.722
2705,0.722
2706,0.722
2707,0.722
2708,0.722
2709,0.722
2710,0.722
2711,0.722
2712,0.722
2713,0.722
2714,0.722
2715,0.722
2716,0.722
2717,0.722
2718,0.722
2719,0.722
2720,0.722
2721,0.722
2722,0.722
2723,0.722
2724,0.722
2725,0.722
2726,0.722
2727,0.722
2728,0.722
2729,0.722
2730,0.722
2731,0.722
2732,0.722
2733,0.722
2734,0.722
2735,0.722
2736,0.722
2737,0.722
2738,0.722
2739,0.722
2740,0.722
2741,0.722
2742,0.722
2743,0.722
2744,0.722
2745,0.722
2746,0.722
2747,0.722
2748,0.722
2749,0.722
2750,0.722
2751,0.722
2752,0.722
2753,0.722
2754,0.722
2755,0.722
2756,0.722
2757,0.722
2758,0.722
2759,0.722
2760,0.722
2761,0.722
2762,0.722
2763,0.722
2764,0.722
2765,0.722
2766,0.722
2767,0.722
2768,0.722
2769,0.722
2770,0.722
2771,0.722
2772,0.722
2773,0.722
2774,0.722
2775,0.722
2776,0.722
2777,0.722
2778,0.722
2779,0.722
2780,0.722
2781,0.722
2782,0.722
2783,0.722
2784,0.722
2785,0.722
2786,0.722
2787,0.722
2788,0.722
2789,0.722
2790,0.722
2791,0.722
2792,0.722
2793,0.722
2794,0.722
2795,0.722
2796,0.722
2797,0.722
2798,0.722
2799,0.722
2800,0.722
2801,0.722
2802,0.722
2803,0.722
2804,0.722
2805,0.722
2806,0.722
2807,0.722
2808,0.722
2809,0.722
2810,0.722
2811,0.722
2812,0.722
2813,0.722
2814,0.722
2815,0.722
2816,0.722
2817,0.722
2818,0.722
2819,0.722
2820,0.722
2821,0.722
2822,0.722
2823,0.722
2824,0.722
2825,0.722
2826,0.722
2827,0.722
2828,0.722
2829,0.722
2830,0.722
2831,0.722
2832,0.722
2833,0.722
2834,0.722
2835,0.722
2836,0.722
2837,0.722
2838,0.722
2839,0.722
2840,0.722
2841,0.722
2842,0.722
2843,0.722
2844,0.722
2845,0.722
2846,0.722
2847,0.722
2848,0.722
2849,0.722
2850,0.722
2851,0.722
2852,0.722
2853,0.722
2854,0.722
2855,0.722
2856,0.722
2857,-1.438
2858,-1.438
2859,-1.438
2860,-1.438
2861,-1.438
2862,-1.438
2863,-1.438
2864,-1.438
2865,-1.438
2866,-1.438
2867,-1.438
2868,-1.438
2869,-1.438
2870,-1.438
2871,-1.438
2872,-1.438
2873,-1.438
2874,-1.438
2875,-1.438
2876,-1.438
2877,-1.438
2878,-1.438
2879,-1.438
2880,-1.438
2881,-1.438
2882,-1.438
2883,-1.438
2884,-1.438
2885,-1.438
2886,-1.438
2887,-1.438
2888,-1.438
2889,-1.438
2890,-1.438
2891,-1.438
2892,-1.438
2893,-1.438
2894,-1.438
2895,-1.438
2896,-1.438
2897,-1.438
2898,-1.438
2899,-1.438
2900,-1.438
2901,-1.438
2902,-1.438
2903,-1.438
2904,-1.438
2905,-1.438
2906,-1.438
2907,0.0739
2908,0.0739
2909,0.0739
2910,0.0739
2911,0.0739
2912,0.0739
2913,0.0739
2914,0.0739
2915,0.0739
2916,0.0739
2917,0.0739
2918,0.0739
2919,0.0739
2920,0.0739
2921,0.0739
2922,0.0739
2923,0.0739
2924,0.0739
2925,0.0739
2926,0.0739
2927,0.0739
2928,0.0739
2929,0.0739
2930,0.0739
2931,0.0739
2932,0.0739
2933,0.0739
2934,0.0739
2935,0.0739
2936,0.0739
2937,0.0739
2938,0.0739
2939,0.0739
2940,0.0739
2941,0.0739
2942,0.0739
2943,0.0739
2944,0.0739
2945,0.0739
2946,0.0739
2947,-1.438
2948,-1.438
2949,-1.438
2950,-1.438
2951,-1.438
2952,-1.438
2953,-1.438
2954,-1.438
2955,-1.438
2956,0.0739
2957,0.0739
2958,0.0739
2959,0.722
2960,0.722
2961,0.722
2962,0.722
2963,0.722
2964,0.722
2965,0.722
2966,0.722
2967,0.722
2968,0.722
2969,0.722
2970,0.722
2971,0.722
2972,0.722
2973,0.722
2974,0.722
2975,0.722
2976,0.722
2977,0.722
2978,0.722
2979,0.722
2980,0.722
2981,0.722
2982,0.722
2983,0.722
2984,0.722
2985,0.722
2986,0.722
2987,0.722
2988,0.722
2989,0.722
2990,0.722
2991,0.0739
2992,0.0739
2993,0.0739
2994,0.0739
2995,0.0739
2996,-1.438
2997,-1.438
2998,-1.438
2999,-1.438
3000,-1.438
3001,-1.438
3002,-1.438
3003,-1.438
3004,-1.438
3005,-1.438
3006,-1.438
3007,-1.438
3008,-1.438
3009,-1.438
3010,-1.438
3011,-1.438
3012,-1.438
3013,-1.438
3014,-1.438
3015,-1.438
3016,-1.438
3017,-1.438
3018,-1.438
3019,-1.438
3020,-1.438
3021,-1.438
3022,-1.438
3023,-1.438
3024,-1.438
3025,-1.438
3026,-1.438
3027,-1.438
3028,-1.438
3029,1.37
3030,1.37
3031,1.37
3032,1.37
3033,1.37
3034,1.37
3035,1.37
3036,1.37
3037,1.37
3038,1.37
3039,1.37
3040,1.37
3041,-1.438
3042,-1.438
3043,-1.438
3044,-1.438
3045,-1.438
3046,-1.438
3047,-1.438
3048,-1.438
3049,0.722
3050,0.722
3051,0.722
3052,0.722
3053,0.722
3054,0.722
3055,0.722
3056,0.722
3057,0.722
3058,0.722
3059,0.722
3060,0.722
3061,0.722
3062,0.722
3063,0.722
3064,0.722
3065,0.722
3066,0.722
3067,0.722
3068,0.722
3069,0.722
3070,0.722
3071,0.722
3072,0.722
3073,0.722
3074,0.722
3075,0.722
3076,0.722
3077,0.722
3078,0.722
3079,0.722
3080,0.722
3081,0.722
3082,0.722
3083,0.722
3084,0.722
3085,0.722
3086,0.722
3087,0.722
3088,0.722
3089,0.722
3090,0.722
3091,0.722
3092,0.722
3093,0.722
3094,0.722
3095,0.722
3096,0.722
3097,0.722
3098,0.722
3099,0.722
3100,0.722
3101,0.722
3102,0.722
3103,0.722
3104,0.722
3105,0.722
3106,0.722
3107,0.722
3108,0.722
3109,0.722
3110,0.722
3111,0.722
3112,0.722
3113,0.722
3114,0.722
3115,0.722
3116,0.722
3117,0.722
3118,0.722
3119,0.722
3120,-1.438
3121,-1.438
3122,-1.438
3123,-1.438
3124,-1.438
3125,-1.438
3126,-1.438
3127,-1.438
3128,-1.438
3129,-1.438
3130,-1.438
3131,-1.438
3132,-1.438
3133,-1.438
3134,-1.438
3135,-1.438
3136,-1.438
3137,-1.438
3138,-1.438
3139,-1.438
3140,-1.438
3141,-1.438
3142,0.0739
3143,0.0739
3144,0.0739
3145,0.0739
3146,0.0739
3147,0.0739
3148,0.0739
3149,0.0739
3150,0.0739
3151,0.0739
3152,0.0739
3153,0.0739
3154,0.0739
3155,0.0739
3156,0.0739
3157,0.0739
3158,0.0739
3159,0.0739
3160,0.0739
3161,0.0739
3162,0.0739
3163,0.0739
3164,0.0739
3165,0.0739
3166,0.0739
3167,0.0739
3168,0.0739
3169,0.0739
3170,0.722
3171,0.722
3172,0.722
3173,0.722
3174,0.722
3175,0.722
3176,0.722
3177,0.722
3178,0.722
3179,0.722
3180,0.722
3181,0.722
3182,0.722
3183,0.722
3184,0.722
3185,0.722
3186,0.722
3187,0.722
3188,0.722
3189,0.722
3190,0.722
3191,0.722
3192,0.722
3193,0.722
3194,0.722
3195,0.722
3196,0.722
3197,0.722
3198,0.722
3199,0.722
3200,0.722
3201,0.722
3202,0.722
3203,0.722
3204,0.722
3205,0.722
3206,0.722
3207,0.722
3208,0.722
3209,0.722
3210,-1.438
3211,-1.438
3212,-1.438
3213,-1.438
3214,-1.438
3215,-1.438
3216,-1.438
3217,-1.438
3218,-1.438
3219,-1.438
3220,-1.438
3221,-1.438
3222,-1.438
3223,-1.438
3224,-1.438
3225,-1.438
3226,-1.438
3227,-1.438
3228,-1.438
3229,0.722
3230,0.722
3231,0.722
3232,0.722
3233,0.722
3234,0.722
3235,0.722
3236,0.722
3237,0.722
3238,0.722
3239,0.722
3240,0.722
3241,0.722
3242,0.722
3243,0.722
3244,0.722
3245,0.722
3246,0.722
3247,0.722
3248,0.722
3249,0.722
3250,0.722
3251,0.722
3252,0.722
3253,0.722
3254,0.722
3255,0.722
3256,0.722
3257,0.722
3258,0.722
3259,0.722
3260,0.722
3261,-1.438
3262,-1.438
3263,-1.438
3264,0.722
3265,0.722
3266,0.722
3267,0.722
3268,0.722
3269,0.722
3270,0.722
3271,0.722
3272,0.722
3273,0.722
3274,0.722
3275,0.722
3276,0.722
3277,0.722
3278,0.722
3279,0.722
3280,0.722
3281,0.722
3282,0.722
3283,0.722
3284,0.722
3285,0.722
3286,-1.438
3287,-1.438
3288,-1.438
3289,-1.438
3290,-1.438
3291,-1.438
3292,-1.438
3293,-1.438
3294,-1.438
3295,-1.438
3296,-1.438
3297,-1.438
3298,-1.438
3299,-1.438
3300,-1.438
3301,-1.438
3302,-1.438
3303,-1.438
3304,-1.438
3305,-1.438
3306,-1.438
3307,-1.438
3308,-1.438
3309,-1.438
3310,-1.438
3311,-1.438
3312,0.0739
3313,0.0739
3314,0.0739
3315,0.0739
3316,0.0739
3317,0.0739
3318,0.0739
3319,0.0739
3320,0.0739
3321,0.0739
3322,0.0739
3323,0.0739
3324,0.0739
3325,0.0739
3326,0.0739
3327,0.0739
3328,0.0739
3329,0.0739
3330,0.0739
3331,0.0739
3332,0.0739
3333,0.0739
3334,0.0739
3335,0.0739
3336,0.0739
3337,0.0739
3338,0.0739
3339,0.0739
3340,0.0739
3341,0.0739
3342,0.0739
3343,0.0739
3344,0.0739
3345,0.0739
3346,0.0739
3347,0.0739
3348,0.0739
3349,0.0739
3350,0.0739
3351,0.0739
3352,-1.438
3353,-1.438
3354,-1.438
3355,-1.438
3356,-1.438
3357,-1.438
3358,-1.438
3359,-1.438
3360,-1.438
3361,-1.438
3362,-1.438
3363,-1.438
3364,-1.438
3365,-1.438
3366,-1.438
3367,-1.438
3368,-1.438
3369,-1.438
3370,-1.438
3371,-1.438
3372,-1.438
3373,-1.438
3374,-1.438
3375,-1.438
3376,-1.438
3377,-1.438
3378,-1.438
3379,-1.438
3380,-1.438
3381,-1.438
3382,-1.438
3383,0.0739
3384,0.0739
3385,0.0739
3386,0.0739
3387,0.0739
3388,1.37
3389,1.37
3390,1.37
3391,1.37
3392,1.37
3393,1.37
3394,1.37
3395,1.37
3396,1.37
3397,1.37
3398,1.37
3399,1.37
3400,1.37
3401,1.37
3402,0.0739
3403,0.0739
3404,0.0739
3405,0.0739
3406,0.0739
3407,0.0739
3408,0.0739
3409,0.0739
3410,0.0739
3411,0.0739
3412,0.0739
3413,0.0739
3414,0.0739
3415,0.0739
3416,0.0739
3417,0.0739
3418,0.0739
3419,0.0739
3420,0.0739
3421,0.0739
3422,0.0739
3423,-1.438
3424,-1.438
3425,-1.438
3426,-1.438
3427,-1.438
3428,-1.438
3429,-1.438
3430,-1.438
3431,-1.438
3432,-1.438
3433,-1.438
3434,-1.438
3435,-1.438
3436,-1.438
3437,-1.438
3438,-1.438
3439,-1.438
3440,-1.438
3441,-1.438
3442,-1.438
3443,-1.438
3444,-1.438
3445,-1.438
3446,-1.438
3447,-1.438
3448,-1.438
3449,-1.438
3450,-1.438
3451,-1.438
3452,-1.438
3453,-1.438
3454,-1.438
3455,-1.438
3456,-1.438
3457,0.722
3458,0.722
3459,0.722
3460,0.722
3461,0.722
3462,0.722
3463,0.722
3464,0.722
3465,0.722
3466,0.722
3467,0.722
3468,0.722
3469,0.722
3470,0.722
3471,0.722
3472,0.722
3473,0.722
3474,0.722
3475,0.722
3476,0.722
3477,0.722
3478,0.722
3479,0.722
3480,0.722
3481,0.722
3482,0.722
3483,0.722
3484,0.722
3485,0.722
3486,0.722
3487,0.722
3488,0.722
3489,0.722
3490,0.722
3491,0.722
3492,0.722
3493,0.722
3494,0.722
3495,0.722
3496,0.722
3497,0.722
3498,0.722
3499,0.722
3500,0.722
3501,0.722
3502,0.722
3503,0.722
3504,0.722
3505,0.722
3506,0.722
3507,0.722
3508,0.722
3509,0.722
3510,0.722
3511,0.722
3512,0.722
3513,0.722
3514,0.722
3515,0.722
3516,0.722
3517,0.722
3518,0.722
3519,0.722
3520,0.722
3521,0.722
3522,0.722
3523,0.722
3524,0.722
3525,0.722
3526,0.722
3527,0.722
3528,0.722
3529,0.722
3530,0.722
3531,0.722
3532,0.722
3533,0.722
3534,0.722
3535,0.722
3536,0.722
3537,0.722
3538,0.722
3539,0.722
3540,0.722
3541,0.722
3542,0.722
3543,0.722
3544,0.722
3545,0.722
3546,0.722
3547,0.722
3548,0.722
3549,0.722
3550,0.722
3551,0.722
3552,0.722
3553,0.722
3554,0.722
3555,0.722
3556,0.722
3557,0.722
3558,0.722
3559,0.722
3560,0.722
3561,0.722
3562,0.722
3563,0.722
3564,0.722
3565,0.722
3566,0.722
3567,0.722
3568,1.37
3569,1.37
3570,1.37
3571,1.37
3572,1.37
3573,1.37
3574,1.37
3575,1.37
3576,1.37
3577,1.37
3578,1.37
3579,1.37
3580,1.37
3581,1.37
3582,-1.438
3583,-1.438
3584,-1.438
3585,-1.438
3586,-1.438
3587,-1.438
3588,-1.438
3589,-1.438
3590,-1.438
3591,-1.438
3592,-1.438
3593,-1.438
3594,-1.438
3595,-1.438
3596,-1.438
3597,-1.438
3598,-1.438
3599,-1.438
3600,-1.438
3601,-1.438
3602,-1.438
3603,-1.438
3604,-1.438
3605,-1.438
3606,-1.438
3607,-1.438
3608,-1.438
3609,-1.438
3610,-1.438
3611,-1.438
3612,-1.438
3613,-1.438
3614,-1.438
3615,-1.438
3616,-1.438
3617,-1.438
3618,-1.438
3619,-1.438
3620,-1.438
3621,-1.438
3622,-1.438
3623,-1.438
3624,-1.438
3625,-1.438
3626,-1.438
3627,-1.438
3628,-1.438
3629,-1.438
3630,-1.438
3631,-1.438
3632,-1.438
3633,-1.438
3634,-1.438
3635,-1.438
3636,-1.438
3637,-1.438
3638,-1.438
3639,-1.438
3640,-1.438
3641,-1.438
3642,-1.438
3643,-1.438
3644,-1.438
3645,-1.438
3646,0.722
3647,0.722
3648,0.722
3649,0.722
3650,0.722
3651,0.722
3652,0.722
3653,0.722
3654,0.722
3655,0.722
3656,0.722
3657,0.722
3658,0.722
3659,0.722
3660,0.722
3661,0.722
3662,0.722
3663,0.722
3664,0.722
3665,0.722
3666,0.722
3667,0.722
3668,0.722
3669,0.722
3670,0.722
3671,0.722
3672,0.722
3673,0.722
3674,0.722
3675,0.722
3676,0.722
3677,0.722
3678,0.722
3679,0.722
3680,0.722
3681,0.722
3682,0.722
3683,0.722
3684,0.722
3685,0.722
3686,0.722
3687,0.722
3688,0.722
3689,0.722
3690,0.722
3691,0.722
3692,0.722
3693,0.722
3694,0.722
3695,0.722
3696,0.722
3697,0.722
3698,0.722
3699,0.722
3700,0.722
3701,0.722
3702,0.722
3703,0.722
3704,0.722
3705,0.722
3706,0.722
3707,0.722
3708,0.722
3709,0.722
3710,0.722
3711,0.722
3712,0.722
3713,0.722
3714,0.722
3715,0.722
3716,0.722
3717,0.722
3718,-1.438
3719,-1.438
3720,-1.438
3721,-1.438
3722,-1.438
3723,-1.438
3724,-1.438
3725,-1.438
3726,-1.438
3727,-1.438
3728,-1.438
3729,-1.438
3730,-1.438
3731,-1.438
3732,-1.438
3733,-1.438
3734,-1.438
3735,-1.438
3736,-1.438
3737,-1.438
3738,-1.438
3739,-1.438
3740,-1.438
3741,-1.438
3742,0.0739
3743,0.0739
3744,0.0739
3745,1.37
3746,1.37
3747,1.37
3748,1.37
3749,1.37
3750,1.37
3751,1.37
3752,1.37
3753,1.37
3754,1.37
3755,1.37
3756,1.37
3757,1.37
3758,1.37
3759,1.37
3760,1.37
3761,1.37
3762,1.37
3763,1.37
3764,1.37
3765,0.0739
3766,0.0739
3767,0.0739
3768,0.0739
3769,0.0739
3770,0.0739
3771,0.0739
3772,0.0739
3773,0.0739
3774,0.0739
3775,0.0739
3776,0.0739
3777,0.0739
3778,0.0739
3779,0.0739
3780,0.0739
3781,0.0739
3782,-1.438
3783,-1.438
3784,-1.438
3785,-1.438
3786,-1.438
3787,-1.438
3788,-1.438
3789,-1.438
3790,-1.438
3791,-1.438
3792,-1.438
3793,-1.438
3794,-1.438
3795,-1.438
3796,-1.438
3797,-1.438
3798,-1.438
3799,-1.438
3800,-1.438
3801,-1.438
3802,-1.438
3803,-1.438
3804,-1.438
3805,-1.438
3806,-1.438
3807,-1.438
3808,-1.438
3809,-1.438
3810,-1.438
3811,-1.438
3812,-1.438
3813,1.37
3814,1.37
3815,1.37
3816,1.37
3817,-1.438
3818,-1.438
3819,-1.438
3820,-1.438
3821,-1.438
3822,-1.438
3823,-1.438
3824,-1.438
3825,-1.438
3826,-1.438
3827,-1.438
3828,0.722
3829,0.722
3830,0.722
3831,0.722
3832,0.722
3833,0.722
3834,0.722
3835,0.722
3836,0.722
3837,0.722
3838,0.722
3839,0.722
3840,0.722
3841,0.722
3842,0.722
3843,0.722
3844,0.722
3845,0.722
3846,0.722
3847,0.722
3848,0.722
3849,0.722
3850,0.722
3851,0.722
3852,0.722
3853,0.722
3854,0.722
3855,0.722
3856,0.722
3857,0.722
3858,0.722
3859,0.722
3860,0.722
3861,0.722
3862,0.722
3863,0.722
3864,0.722
3865,0.722
3866,0.722
3867,0.722
3868,0.722
3869,0.722
3870,0.722
3871,0.722
3872,0.722
3873,0.722
3874,0.722
3875,0.722
3876,0.722
3877,0.722
3878,0.722
3879,0.722
3880,0.722
3881,0.722
3882,0.722
3883,0.722
3884,0.722
3885,0.722
3886,0.722
3887,0.722
3888,0.722
3889,0.722
3890,0.722
3891,-1.438
3892,-1.438
3893,-1.438
3894,-1.438
3895,-1.438
3896,-1.438
3897,-1.438
3898,-1.438
3899,-1.438
3900,-1.438
3901,-1.438
3902,-1.438
3903,-1.438
3904,-1.438
3905,-1.438
3906,-1.438
3907,0.0739
3908,0.0739
3909,0.0739
3910,0.0739
3911,0.0739
3912,0.0739
3913,0.0739
3914,0.0739
3915,0.0739
3916,0.0739
3917,0.0739
3918,0.0739
3919,0.0739
3920,0.0739
3921,0.0739
3922,0.0739
3923,0.0739
3924,0.0739
3925,0.0739
3926,0.0739
3927,0.0739
3928,0.0739
3929,0.0739
3930,0.0739
3931,0.0739
3932,1.37
3933,1.37
3934,1.37
3935,1.37
3936,1.37
3937,1.37
3938,0.0739
3939,0.0739
3940,0.0739
3941,0.0739
3942,0.0739
3943,0.0739
3944,0.0739
3945,0.0739
3946,0.0739
3947,-1.438
3948,-1.438
3949,-1.438
3950,-1.438
3951,-1.438
3952,0.722
3953,0.722
3954,0.722
3955,0.722
3956,0.722
3957,0.722
3958,0.722
3959,0.722
3960,0.722
3961,0.722
3962,0.722
3963,0.722
3964,0.722
3965,0.722
3966,0.722
3967,0.722
3968,0.722
3969,0.722
3970,0.722
3971,0.722
3972,0.722
3973,0.722
3974,0.722
3975,0.722
3976,0.722
3977,0.722
3978,-1.438
3979,-1.438
3980,-1.438
3981,-1.438
3982,-1.438
3983,-1.438
3984,-1.438
3985,-1.438
3986,-1.438
3987,-1.438
3988,-1.438
3989,-1.438
3990,1.37
3991,1.37
3992,1.37
3993,1.37
3994,1.37
3995,1.37
3996,1.37
3997,1.37
3998,1.37
3999,1.37
4000,-1.438
4001,-1.438
4002,-1.438
4003,-1.438
4004,-1.438
4005,-1.438
4006,-1.438
4007,-1.438
4008,-1.438
4009,-1.438
4010,-1.438
4011,-1.438
4012,-1.438
4013,-1.438
4014,-1.438
4015,-1.438
4016,-1.438
4017,-1.438
4018,-1.438
4019,-1.438
4020,-1.438
4021,-1.438
4022,-1.438
4023,-1.438
4024,-1.438
4025,-1.438
4026,-1.438
4027,-1.438
4028,-1.438
4029,-1.438
4030,-1.438
4031,-1.438
4032,-1.438
4033,-1.438
4034,-1.438
4035,-1.438
4036,-1.438
4037,-1.438
4038,-1.438
4039,-1.438
4040,-1.438
4041,-1.438
4042,-1.438
4043,-1.438
4044,-1.438
4045,-1.438
4046,-1.438
4047,-1.438
4048,-1.438
4049,-1.438
4050,-1.438
4051,-1.438
4052,-1.438
4053,-1.438
4054,-1.438
4055,-1.438
4056,-1.438
4057,-1.438
4058,-1.438
4059,-1.438
4060,-1.438
4061,-1.438
4062,-1.438
4063,-1.438
4064,-1.438
4065,-1.438
4066,-1.438
4067,-1.438
4068,-1.438
4069,-1.438
4070,-1.438
4071,-1.438
4072,-1.438
4073,-1.438
4074,-1.438
4075,-1.438
4076,-1.438
4077,-1.438
4078,-1.438
4079,-1.438
4080,-1.438
4081,-1.438
4082,-1.438
4083,-1.438
4084,-1.438
4085,-1.438
4086,-1.438
4087,-1.438
4088,-1.438
4089,-1.438
4090,-1.438
4091,-1.438
4092,-1.438
4093,-1.438
4094,-1.438
4095,-1.438


==> misc/data/signal_sinusoidal.csv <==
step,amplitude
0,0.2344
1,0.2435
2,0.2527
3,0.2622
4,0.2717
5,0.2812
6,0.2913
7,0.301
8,0.3113
9,0.3213
10,0.3318
11,0.3423
12,0.3528
13,0.3633
14,0.3743
15,0.385
16,0.396
17,0.407
18,0.4182
19,0.4294
20,0.4407
21,0.452
22,0.4634
23,0.4749
24,0.4863
25,0.4978
26,0.5093
27,0.521
28,0.5327
29,0.5444
30,0.556
31,0.568
32,0.5796
33,0.5913
34,0.603
35,0.6147
36,0.6265
37,0.638
38,0.65
39,0.661
40,0.673
41,0.6846
42,0.696
43,0.7075
44,0.7188
45,0.73
46,0.741
47,0.7524
48,0.7637
49,0.7744
50,0.7856
51,0.7964
52,0.807
53,0.818
54,0.828
55,0.8384
56,0.849
57,0.859
58,0.869
59,0.879
60,0.8887
61,0.8984
62,0.9077
63,0.917
64,0.9263
65,0.935
66,0.944
67,0.9526
68,0.9614
69,0.9697
70,0.9775
71,0.9854
72,0.993
73,1.001
74,1.008
75,1.016
76,1.022
77,1.029
78,1.035
79,1.042
80,1.048
81,1.054
82,1.06
83,1.064
84,1.07
85,1.075
86,1.08
87,1.084
88,1.089
89,1.093
90,1.097
91,1.1
92,1.103
93,1.106
94,1.109
95,1.111
96,1.113
97,1.115
98,1.117
99,1.119
100,1.12
101,1.121
102,1.122
103,1.122
104,1.123
105,1.123
106,1.122
107,1.122
108,1.121
109,1.12
110,1.119
111,1.117
112,1.115
113,1.113
114,1.111
115,1.108
116,1.105
117,1.103
118,1.1
119,1.096
120,1.092
121,1.088
122,1.083
123,1.079
124,1.074
125,1.069
126,1.063
127,1.059
128,1.053
129,1.047
130,1.04
131,1.034
132,1.027
133,1.0205
134,1.014
135,1.007
136,0.999
137,0.991
138,0.9834
139,0.9756
140,0.9673
141,0.959
142,0.95
143,0.9414
144,0.9326
145,0.9233
146,0.914
147,0.905
148,0.895
149,0.8853
150,0.8755
151,0.865
152,0.855
153,0.8447
154,0.834
155,0.8237
156,0.813
157,0.802
158,0.791
159,0.7803
160,0.769
161,0.758
162,0.746
163,0.735
164,0.7236
165,0.712
166,0.7
167,0.6885
168,0.677
169,0.665
170,0.653
171,0.641
172,0.6294
173,0.617
174,0.605
175,0.5933
176,0.581
177,0.5693
178,0.557
179,0.545
180,0.5327
181,0.521
182,0.509
183,0.4968
184,0.4849
185,0.473
186,0.461
187,0.4492
188,0.4375
189,0.4255
190,0.4138
191,0.4023
192,0.3906
193,0.3794
194,0.368
195,0.3564
196,0.3452
197,0.3342
198,0.323
199,0.3123
200,0.3015
201,0.2908
202,0.28
203,0.2695
204,0.2593
205,0.2491
206,0.239
207,0.2291
208,0.2194
209,0.2097
210,0.2002
211,0.1909
212,0.1816
213,0.1727
214,0.164
215,0.1552
216,0.1467
217,0.1384
218,0.1302
219,0.1224
220,0.1146
221,0.107
222,0.0997
223,0.0925
224,0.0855
225,0.0788
226,0.0722
227,0.0658
228,0.0597
229,0.0537
230,0.048
231,0.0425
232,0.0372
233,0.0321
234,0.0273
235,0.0226
236,0.0182
237,0.014
238,0.0101
239,0.0063
240,0.0028
241,-0.0004
242,-0.0035
243,-0.0063
244,-0.0089
245,-0.0113
246,-0.0134
247,-0.0153
248,-0.017
249,-0.0185
250,-0.0197
251,-0.0207
252,-0.0214
253,-0.022
254,-0.0223
255,-0.0224
256,-0.0222
257,-0.0219
258,-0.0213
259,-0.0205
260,-0.0194
261,-0.0182
262,-0.0167
263,-0.0151
264,-0.0132
265,-0.0111
266,-0.0088
267,-0.0063
268,-0.0036
269,-0.0007
270,0.0024
271,0.0057
272,0.0092
273,0.0129
274,0.0168
275,0.0208
276,0.025
277,0.0294
278,0.034
279,0.0388
280,0.0437
281,0.0487
282,0.054
283,0.0593
284,0.0649
285,0.0706
286,0.0764
287,0.0823
288,0.0884
289,0.0947
290,0.101
291,0.1075
292,0.1141
293,0.1208
294,0.1276
295,0.1345
296,0.1415
297,0.1486
298,0.1556
299,0.163
300,0.1703
301,0.1779
302,0.1852
303,0.1927
304,0.2004
305,0.208
306,0.2157
307,0.2235
308,0.2313
309,0.2391
310,0.247
311,0.255
312,0.2627
313,0.2705
314,0.2783
315,0.2864
316,0.2942
317,0.302
318,0.3098
319,0.3179
320,0.3257
321,0.3333
322,0.341
323,0.3489
324,0.3564
325,0.364
326,0.3716
327,0.379
328,0.3865
329,0.3938
330,0.401
331,0.4082
332,0.4153
333,0.4224
334,0.4292
335,0.4358
336,0.4426
337,0.4492
338,0.4556
339,0.462
340,0.468
341,0.474
342,0.48
343,0.4858
344,0.4915
345,0.497
346,0.5024
347,0.508
348,0.5127
349,0.5176
350,0.522
351,0.5264
352,0.531
353,0.535
354,0.539
355,0.543
356,0.5464
357,0.55
358,0.553
359,0.556
360,0.559
361,0.5615
362,0.564
363,0.566
364,0.568
365,0.57
366,0.5713
367,0.5728
368,0.5737
369,0.5747
370,0.575
371,0.5757
372,0.5757
373,0.5757
374,0.5757
375,0.575
376,0.574
377,0.573
378,0.572
379,0.571
380,0.569
381,0.567
382,0.565
383,0.5625
384,0.5596
385,0.5566
386,0.5537
387,0.5503
388,0.547
389,0.543
390,0.5386
391,0.534
392,0.53
393,0.525
394,0.52
395,0.5146
396,0.5093
397,0.5034
398,0.4976
399,0.4912
400,0.4849
401,0.4783
402,0.4714
403,0.4644
404,0.4568
405,0.4495
406,0.4417
407,0.4336
408,0.4255
409,0.4172
410,0.4087
411,0.4
412,0.3909
413,0.3816
414,0.3723
415,0.3628
416,0.353
417,0.343
418,0.333
419,0.3228
420,0.3125
421,0.3018
422,0.291
423,0.28
424,0.269
425,0.2578
426,0.2465
427,0.2349
428,0.2233
429,0.2115
430,0.1996
431,0.1875
432,0.1754
433,0.1631
434,0.1508
435,0.1383
436,0.1257
437,0.1131
438,0.1003
439,0.0875
440,0.0745
441,0.0616
442,0.0485
443,0.0354
444,0.0222
445,0.009
446,-0.0043
447,-0.0176
448,-0.031
449,-0.0444
450,-0.0578
451,-0.0712
452,-0.0847
453,-0.0981
454,-0.1116
455,-0.1251
456,-0.1385
457,-0.1519
458,-0.1654
459,-0.1788
460,-0.1921
461,-0.2054
462,-0.2188
463,-0.232
464,-0.2452
465,-0.2583
466,-0.2715
467,-0.2844
468,-0.2974
469,-0.3103
470,-0.323
471,-0.3357
472,-0.3484
473,-0.3606
474,-0.373
475,-0.3855
476,-0.3977
477,-0.4097
478,-0.4216
479,-0.4333
480,-0.445
481,-0.4565
482,-0.468
483,-0.4792
484,-0.4902
485,-0.501
486,-0.512
487,-0.5225
488,-0.533
489,-0.5435
490,-0.553
491,-0.5635
492,-0.573
493,-0.5825
494,-0.592
495,-0.601
496,-0.61
497,-0.6187
498,-0.6274
499,-0.6357
500,-0.644
501,-0.652
502,-0.659
503,-0.667
504,-0.6743
505,-0.681
506,-0.688
507,-0.6943
508,-0.7007
509,-0.707
510,-0.713
511,-0.7183
512,-0.7236
513,-0.729
514,-0.734
515,-0.7383
516,-0.7427
517,-0.747
518,-0.751
519,-0.7544
520,-0.758
521,-0.761
522,-0.7637
523,-0.7666
524,-0.769
525,-0.771
526,-0.773
527,-0.775
528,-0.776
529,-0.7773
530,-0.778
531,-0.779
532,-0.779
533,-0.7793
534,-0.779
535,-0.779
536,-0.778
537,-0.7773
538,-0.776
539,-0.775
540,-0.773
541,-0.771
542,-0.769
543,-0.7666
544,-0.764
545,-0.7617
546,-0.7583
547,-0.7554
548,-0.752
549,-0.748
550,-0.744
551,-0.74
552,-0.736
553,-0.731
554,-0.7266
555,-0.7217
556,-0.7163
557,-0.711
558,-0.7056
559,-0.6997
560,-0.694
561,-0.6875
562,-0.681
563,-0.675
564,-0.668
565,-0.661
566,-0.6543
567,-0.647
568,-0.64
569,-0.6323
570,-0.625
571,-0.617
572,-0.6094
573,-0.601
574,-0.5933
575,-0.585
576,-0.576
577,-0.568
578,-0.5596
579,-0.551
580,-0.542
581,-0.533
582,-0.524
583,-0.515
584,-0.506
585,-0.4966
586,-0.4873
587,-0.4778
588,-0.4685
589,-0.459
590,-0.4497
591,-0.44
592,-0.4304
593,-0.421
594,-0.4111
595,-0.4016
596,-0.3918
597,-0.382
598,-0.3726
599,-0.3628
600,-0.3533
601,-0.3435
602,-0.334
603,-0.3242
604,-0.3147
605,-0.3052
606,-0.2957
607,-0.2861
608,-0.2766
609,-0.2673
610,-0.258
611,-0.2488
612,-0.2397
613,-0.2306
614,-0.2216
615,-0.2126
616,-0.2039
617,-0.1951
618,-0.1865
619,-0.1779
620,-0.1696
621,-0.1613
622,-0.153
623,-0.1449
624,-0.137
625,-0.1292
626,-0.1215
627,-0.114
628,-0.1066
629,-0.0994
630,-0.0923
631,-0.0854
632,-0.0786
633,-0.072
634,-0.0656
635,-0.0593
636,-0.0532
637,-0.0473
638,-0.0416
639,-0.036
640,-0.0307
641,-0.0255
642,-0.0205
643,-0.0158
644,-0.0112
645,-0.0068
646,-0.0026
647,0.0013
648,0.0051
649,0.0086
650,0.012
651,0.0151
652,0.018
653,0.0207
654,0.0232
655,0.0254
656,0.0275
657,0.0293
658,0.0309
659,0.0322
660,0.0334
661,0.0343
662,0.0349
663,0.0354
664,0.0356
665,0.0356
666,0.0354
667,0.0349
668,0.0343
669,0.0334
670,0.0322
671,0.0308
672,0.0293
673,0.0274
674,0.0254
675,0.0231
676,0.0207
677,0.0179
678,0.015
679,0.0119
680,0.0085
681,0.0049
682,0.0012
683,-0.0028
684,-0.0071
685,-0.0115
686,-0.0161
687,-0.0209
688,-0.0259
689,-0.0311
690,-0.0366
691,-0.0422
692,-0.048
693,-0.0539
694,-0.0601
695,-0.0664
696,-0.073
697,-0.0796
698,-0.0865
699,-0.0935
700,-0.1007
701,-0.1081
702,-0.1156
703,-0.1232
704,-0.131
705,-0.139
706,-0.147
707,-0.1553
708,-0.1636
709,-0.1721
710,-0.1807
711,-0.1895
712,-0.1982
713,-0.2072
714,-0.2161
715,-0.2253
716,-0.2345
717,-0.2438
718,-0.2532
719,-0.2627
720,-0.2722
721,-0.2817
722,-0.2915
723,-0.3013
724,-0.311
725,-0.3208
726,-0.3308
727,-0.3408
728,-0.3506
729,-0.3606
730,-0.3706
731,-0.3806
732,-0.3906
733,-0.4006
734,-0.4106
735,-0.4207
736,-0.4307
737,-0.4407
738,-0.4507
739,-0.4607
740,-0.4707
741,-0.4805
742,-0.4902
743,-0.5
744,-0.51
745,-0.5195
746,-0.5293
747,-0.5386
748,-0.5483
749,-0.5576
750,-0.567
751,-0.576
752,-0.585
753,-0.594
754,-0.603
755,-0.612
756,-0.6206
757,-0.6294
758,-0.6377
759,-0.646
760,-0.6543
761,-0.6626
762,-0.6704
763,-0.678
764,-0.6855
765,-0.6934
766,-0.7007
767,-0.7075
768,-0.715
769,-0.721
770,-0.728
771,-0.7344
772,-0.7407
773,-0.747
774,-0.753
775,-0.7583
776,-0.764
777,-0.7695
778,-0.7744
779,-0.7793
780,-0.784
781,-0.7886
782,-0.7925
783,-0.797
784,-0.801
785,-0.804
786,-0.8076
787,-0.811
788,-0.8135
789,-0.8164
790,-0.819
791,-0.8213
792,-0.823
793,-0.8247
794,-0.826
795,-0.8276
796,-0.8286
797,-0.8296
798,-0.83
799,-0.83
800,-0.8306
801,-0.83
802,-0.8296
803,-0.829
804,-0.828
805,-0.827
806,-0.8257
807,-0.8237
808,-0.822
809,-0.82
810,-0.8174
811,-0.815
812,-0.812
813,-0.8086
814,-0.805
815,-0.802
816,-0.798
817,-0.7935
818,-0.7896
819,-0.7847
820,-0.78
821,-0.775
822,-0.7695
823,-0.764
824,-0.7583
825,-0.7524
826,-0.746
827,-0.7397
828,-0.7334
829,-0.7266
830,-0.7197
831,-0.7124
832,-0.7046
833,-0.6973
834,-0.6895
835,-0.681
836,-0.673
837,-0.6646
838,-0.656
839,-0.647
840,-0.638
841,-0.629
842,-0.6196
843,-0.6104
844,-0.6006
845,-0.591
846,-0.581
847,-0.571
848,-0.5605
849,-0.5503
850,-0.5396
851,-0.529
852,-0.518
853,-0.5073
854,-0.4963
855,-0.485
856,-0.4739
857,-0.4626
858,-0.4512
859,-0.4397
860,-0.428
861,-0.4163
862,-0.4045
863,-0.3926
864,-0.3809
865,-0.369
866,-0.3567
867,-0.3447
868,-0.3328
869,-0.3206
870,-0.3083
871,-0.2961
872,-0.284
873,-0.2715
874,-0.2593
875,-0.2471
876,-0.2347
877,-0.2225
878,-0.2103
879,-0.198
880,-0.1858
881,-0.1736
882,-0.1614
883,-0.1493
884,-0.1372
885,-0.1252
886,-0.1132
887,-0.1013
888,-0.0894
889,-0.0776
890,-0.0659
891,-0.0543
892,-0.0427
893,-0.0313
894,-0.0199
895,-0.0087
896,0.0025
897,0.0135
898,0.0245
899,0.0353
900,0.046
901,0.0565
902,0.067
903,0.0772
904,0.0874
905,0.0974
906,0.1072
907,0.1169
908,0.1263
909,0.1357
910,0.145
911,0.154
912,0.1628
913,0.1715
914,0.18
915,0.1884
916,0.1964
917,0.2043
918,0.2122
919,0.2196
920,0.2269
921,0.234
922,0.2408
923,0.2476
924,0.254
925,0.2603
926,0.2664
927,0.2722
928,0.2776
929,0.2832
930,0.288
931,0.2932
932,0.2979
933,0.3022
934,0.3064
935,0.3103
936,0.3142
937,0.3176
938,0.3208
939,0.3237
940,0.3267
941,0.329
942,0.3313
943,0.3335
944,0.3352
945,0.3367
946,0.338
947,0.339
948,0.3398
949,0.3403
950,0.3408
951,0.3408
952,0.3406
953,0.34
954,0.3396
955,0.3386
956,0.3374
957,0.3362
958,0.3345
959,0.3328
960,0.3306
961,0.3284
962,0.3257
963,0.323
964,0.32
965,0.317
966,0.3132
967,0.3096
968,0.306
969,0.3018
970,0.2974
971,0.2927
972,0.288
973,0.2832
974,0.278
975,0.2727
976,0.267
977,0.2615
978,0.2556
979,0.2495
980,0.2433
981,0.2369
982,0.2302
983,0.2235
984,0.2166
985,0.2094
986,0.2021
987,0.1948
988,0.1873
989,0.1794
990,0.1718
991,0.1637
992,0.1556
993,0.1475
994,0.139
995,0.1306
996,0.122
997,0.1133
998,0.1046
999,0.0957
1000,0.0867
1001,0.0777
1002,0.0685
1003,0.0593
1004,0.0501
1005,0.0407
1006,0.0313
1007,0.0219
1008,0.0123
1009,0.0028
1010,-0.0068
1011,-0.0164
1012,-0.0261
1013,-0.0358
1014,-0.0454
1015,-0.0551
1016,-0.0649
1017,-0.0746
1018,-0.0843
1019,-0.094
1020,-0.1037
1021,-0.1133
1022,-0.123
1023,-0.1326
1024,-0.1421
1025,-0.1517
1026,-0.1613
1027,-0.1707
1028,-0.18
1029,-0.1893
1030,-0.1985
1031,-0.2076
1032,-0.2168
1033,-0.2258
1034,-0.2347
1035,-0.2437
1036,-0.2522
1037,-0.261
1038,-0.2693
1039,-0.2778
1040,-0.2861
1041,-0.2942
1042,-0.3025
1043,-0.3103
1044,-0.318
1045,-0.3257
1046,-0.3333
1047,-0.3406
1048,-0.348
1049,-0.355
1050,-0.3618
1051,-0.3684
1052,-0.375
1053,-0.3813
1054,-0.3877
1055,-0.3938
1056,-0.3994
1057,-0.4053
1058,-0.4106
1059,-0.416
1060,-0.4211
1061,-0.426
1062,-0.4307
1063,-0.4353
1064,-0.4395
1065,-0.4436
1066,-0.4475
1067,-0.4512
1068,-0.4546
1069,-0.458
1070,-0.461
1071,-0.4636
1072,-0.4663
1073,-0.4685
1074,-0.4707
1075,-0.4727
1076,-0.4744
1077,-0.4758
1078,-0.477
1079,-0.478
1080,-0.4788
1081,-0.4792
1082,-0.4795
1083,-0.4795
1084,-0.4795
1085,-0.479
1086,-0.4785
1087,-0.4775
1088,-0.4763
1089,-0.475
1090,-0.4734
1091,-0.4717
1092,-0.4697
1093,-0.4673
1094,-0.4648
1095,-0.4622
1096,-0.4592
1097,-0.456
1098,-0.4526
1099,-0.4492
1100,-0.4453
1101,-0.4412
1102,-0.437
1103,-0.4324
1104,-0.4277
1105,-0.4226
1106,-0.4175
1107,-0.412
1108,-0.4067
1109,-0.401
1110,-0.395
1111,-0.389
1112,-0.3826
1113,-0.376
1114,-0.3694
1115,-0.3623
1116,-0.3552
1117,-0.348
1118,-0.3406
1119,-0.333
1120,-0.3252
1121,-0.3174
1122,-0.309
1123,-0.3008
1124,-0.2925
1125,-0.284
1126,-0.2754
1127,-0.2666
1128,-0.2576
1129,-0.2484
1130,-0.2393
1131,-0.2299
1132,-0.2205
1133,-0.2108
1134,-0.2012
1135,-0.1914
1136,-0.1815
1137,-0.1715
1138,-0.1615
1139,-0.1514
1140,-0.1411
1141,-0.1309
1142,-0.1205
1143,-0.1101
1144,-0.0996
1145,-0.0891
1146,-0.0785
1147,-0.0679
1148,-0.0573
1149,-0.0466
1150,-0.0359
1151,-0.0251
1152,-0.0144
1153,-0.0037
1154,0.0071
1155,0.0178
1156,0.0286
1157,0.0393
1158,0.05
1159,0.0607
1160,0.0714
1161,0.082
1162,0.0926
1163,0.1032
1164,0.1137
1165,0.1241
1166,0.1345
1167,0.1448
1168,0.155
1169,0.1652
1170,0.1753
1171,0.1853
1172,0.1952
1173,0.205
1174,0.2147
1175,0.2242
1176,0.2338
1177,0.2432
1178,0.2524
1179,0.2617
1180,0.2705
1181,0.2795
1182,0.288
1183,0.2969
1184,0.3054
1185,0.3135
1186,0.3218
1187,0.3296
1188,0.3374
1189,0.3452
1190,0.3525
1191,0.3599
1192,0.367
1193,0.3738
1194,0.3806
1195,0.3872
1196,0.3936
1197,0.3997
1198,0.4055
1199,0.4114
1200,0.417
1201,0.4224
1202,0.4275
1203,0.4324
1204,0.437
1205,0.4414
1206,0.4458
1207,0.4497
1208,0.4536
1209,0.457
1210,0.4604
1211,0.4634
1212,0.4663
1213,0.469
1214,0.4714
1215,0.4736
1216,0.4756
1217,0.4773
1218,0.4785
1219,0.4797
1220,0.4807
1221,0.4814
1222,0.482
1223,0.4822
1224,0.4822
1225,0.4817
1226,0.4812
1227,0.4805
1228,0.4795
1229,0.4783
1230,0.4768
1231,0.4749
1232,0.473
1233,0.4707
1234,0.4683
1235,0.4656
1236,0.4626
1237,0.4595
1238,0.4558
1239,0.4524
1240,0.4485
1241,0.444
1242,0.44
1243,0.4353
1244,0.4304
1245,0.4255
1246,0.4202
1247,0.4148
1248,0.409
1249,0.403
1250,0.397
1251,0.3906
1252,0.3843
1253,0.3774
1254,0.3706
1255,0.3633
1256,0.3562
1257,0.3486
1258,0.3408
1259,0.333
1260,0.325
1261,0.317
1262,0.3083
1263,0.2998
1264,0.291
1265,0.2822
1266,0.2732
1267,0.264
1268,0.2546
1269,0.2452
1270,0.2357
1271,0.226
1272,0.2161
1273,0.206
1274,0.196
1275,0.1858
1276,0.1755
1277,0.165
1278,0.1545
1279,0.144
1280,0.1333
1281,0.1226
1282,0.1117
1283,0.1008
1284,0.0898
1285,0.0788
1286,0.0677
1287,0.0565
1288,0.0453
1289,0.0341
1290,0.0229
1291,0.0116
1292,0.0002
1293,-0.0111
1294,-0.0224
1295,-0.0338
1296,-0.0451
1297,-0.0565
1298,-0.0678
1299,-0.0791
1300,-0.0905
1301,-0.1017
1302,-0.113
1303,-0.1242
1304,-0.1354
1305,-0.1465
1306,-0.1575
1307,-0.1685
1308,-0.1794
1309,-0.1904
1310,-0.2012
1311,-0.2119
1312,-0.2225
1313,-0.2332
1314,-0.2435
1315,-0.254
1316,-0.2642
1317,-0.2744
1318,-0.2842
1319,-0.2942
1320,-0.304
1321,-0.3137
1322,-0.3232
1323,-0.3325
1324,-0.3418
1325,-0.3508
1326,-0.3599
1327,-0.3687
1328,-0.3772
1329,-0.3857
1330,-0.394
1331,-0.402
1332,-0.4102
1333,-0.418
1334,-0.4255
1335,-0.433
1336,-0.4402
1337,-0.4473
1338,-0.454
1339,-0.4607
1340,-0.4673
1341,-0.4734
1342,-0.4795
1343,-0.485
1344,-0.4907
1345,-0.496
1346,-0.5015
1347,-0.5063
1348,-0.511
1349,-0.5156
1350,-0.52
1351,-0.524
1352,-0.528
1353,-0.5312
1354,-0.5347
1355,-0.5376
1356,-0.5405
1357,-0.543
1358,-0.5454
1359,-0.548
1360,-0.55
1361,-0.5513
1362,-0.5527
1363,-0.5537
1364,-0.5547
1365,-0.5557
1366,-0.556
1367,-0.556
1368,-0.556
1369,-0.556
1370,-0.5557
1371,-0.5547
1372,-0.5537
1373,-0.5527
1374,-0.551
1375,-0.5493
1376,-0.5474
1377,-0.5454
1378,-0.543
1379,-0.54
1380,-0.537
1381,-0.534
1382,-0.531
1383,-0.5273
1384,-0.5234
1385,-0.5195
1386,-0.515
1387,-0.5107
1388,-0.506
1389,-0.501
1390,-0.496
1391,-0.4907
1392,-0.4854
1393,-0.4795
1394,-0.4736
1395,-0.4675
1396,-0.4612
1397,-0.4548
1398,-0.4482
1399,-0.4414
1400,-0.4343
1401,-0.427
1402,-0.42
1403,-0.412
1404,-0.4045
1405,-0.3967
1406,-0.3887
1407,-0.3806
1408,-0.3723
1409,-0.3638
1410,-0.3552
1411,-0.3467
1412,-0.3376
1413,-0.3289
1414,-0.3196
1415,-0.3105
1416,-0.3013
1417,-0.2917
1418,-0.2822
1419,-0.2727
1420,-0.2632
1421,-0.2534
1422,-0.2435
1423,-0.2336
1424,-0.2236
1425,-0.2136
1426,-0.2035
1427,-0.1934
1428,-0.1831
1429,-0.1729
1430,-0.1626
1431,-0.1523
1432,-0.142
1433,-0.1316
1434,-0.1213
1435,-0.1109
1436,-0.1005
1437,-0.0901
1438,-0.0798
1439,-0.0694
1440,-0.0591
1441,-0.0488
1442,-0.0385
1443,-0.0282
1444,-0.018
1445,-0.0078
1446,0.0023
1447,0.0124
1448,0.0224
1449,0.0323
1450,0.0422
1451,0.052
1452,0.0617
1453,0.0713
1454,0.0809
1455,0.0903
1456,0.0997
1457,0.1089
1458,0.1181
1459,0.1271
1460,0.136
1461,0.1447
1462,0.1534
1463,0.1619
1464,0.1703
1465,0.1785
1466,0.1866
1467,0.1945
1468,0.2023
1469,0.21
1470,0.2174
1471,0.2247
1472,0.2318
1473,0.2388
1474,0.2456
1475,0.2522
1476,0.2585
1477,0.265
1478,0.2708
1479,0.2766
1480,0.2822
1481,0.2878
1482,0.293
1483,0.298
1484,0.303
1485,0.3076
1486,0.312
1487,0.3162
1488,0.32
1489,0.3237
1490,0.3274
1491,0.3308
1492,0.3337
1493,0.3367
1494,0.3394
1495,0.3418
1496,0.344
1497,0.3457
1498,0.3474
1499,0.349
1500,0.35
1501,0.3513
1502,0.352
1503,0.3525
1504,0.3528
1505,0.3528
1506,0.3528
1507,0.3523
1508,0.3518
1509,0.3508
1510,0.3496
1511,0.3484
1512,0.3467
1513,0.345
1514,0.343
1515,0.3406
1516,0.3381
1517,0.3354
1518,0.3325
1519,0.329
1520,0.3257
1521,0.3223
1522,0.3184
1523,0.3142
1524,0.3098
1525,0.3054
1526,0.3008
1527,0.2957
1528,0.2905
1529,0.2854
1530,0.2798
1531,0.274
1532,0.268
1533,0.262
1534,0.2556
1535,0.249
1536,0.2423
1537,0.2354
1538,0.2284
1539,0.2211
1540,0.2137
1541,0.2062
1542,0.1984
1543,0.1906
1544,0.1825
1545,0.1743
1546,0.166
1547,0.1575
1548,0.1489
1549,0.1403
1550,0.1313
1551,0.1223
1552,0.1132
1553,0.1039
1554,0.0946
1555,0.0851
1556,0.0756
1557,0.0659
1558,0.0562
1559,0.0464
1560,0.0365
1561,0.0265
1562,0.0165
1563,0.0064
1564,-0.0038
1565,-0.014
1566,-0.0243
1567,-0.0346
1568,-0.045
1569,-0.0554
1570,-0.0658
1571,-0.0762
1572,-0.0867
1573,-0.0972
1574,-0.1076
1575,-0.1181
1576,-0.1285
1577,-0.1392
1578,-0.1495
1579,-0.1599
1580,-0.1703
1581,-0.1807
1582,-0.191
1583,-0.2013
1584,-0.2115
1585,-0.2218
1586,-0.2319
1587,-0.242
1588,-0.252
1589,-0.262
1590,-0.2717
1591,-0.2815
1592,-0.2913
1593,-0.3008
1594,-0.3103
1595,-0.3196
1596,-0.329
1597,-0.3381
1598,-0.3472
1599,-0.3562
1600,-0.365
1601,-0.3735
1602,-0.382
1603,-0.3904
1604,-0.3987
1605,-0.4067
1606,-0.4148
1607,-0.4226
1608,-0.4302
1609,-0.4375
1610,-0.4448
1611,-0.452
1612,-0.459
1613,-0.4658
1614,-0.4722
1615,-0.4785
1616,-0.4849
1617,-0.4907
1618,-0.4966
1619,-0.5024
1620,-0.508
1621,-0.5127
1622,-0.5176
1623,-0.5225
1624,-0.527
1625,-0.5312
1626,-0.535
1627,-0.539
1628,-0.543
1629,-0.5464
1630,-0.55
1631,-0.5527
1632,-0.555
1633,-0.5576
1634,-0.56
1635,-0.562
1636,-0.564
1637,-0.5654
1638,-0.567
1639,-0.568
1640,-0.5684
1641,-0.5693
1642,-0.57
1643,-0.57
1644,-0.5693
1645,-0.5693
1646,-0.5684
1647,-0.568
1648,-0.5664
1649,-0.5654
1650,-0.5635
1651,-0.562
1652,-0.5596
1653,-0.5576
1654,-0.5547
1655,-0.552
1656,-0.549
1657,-0.546
1658,-0.542
1659,-0.5386
1660,-0.5347
1661,-0.5303
1662,-0.526
1663,-0.521
1664,-0.516
1665,-0.511
1666,-0.506
1667,-0.5005
1668,-0.4946
1669,-0.4888
1670,-0.4824
1671,-0.476
1672,-0.4695
1673,-0.463
1674,-0.4558
1675,-0.4485
1676,-0.4414
1677,-0.4336
1678,-0.426
1679,-0.4182
1680,-0.41
1681,-0.4019
1682,-0.3933
1683,-0.3848
1684,-0.376
1685,-0.3672
1686,-0.3582
1687,-0.3489
1688,-0.3396
1689,-0.33
1690,-0.3206
1691,-0.3108
1692,-0.3008
1693,-0.291
1694,-0.2808
1695,-0.2705
1696,-0.2603
1697,-0.2499
1698,-0.2394
1699,-0.2288
1700,-0.2181
1701,-0.2073
1702,-0.1965
1703,-0.1855
1704,-0.1746
1705,-0.1636
1706,-0.1525
1707,-0.1414
1708,-0.1302
1709,-0.1189
1710,-0.1077
1711,-0.0964
1712,-0.0851
1713,-0.0738
1714,-0.0625
1715,-0.0512
1716,-0.0398
1717,-0.0285
1718,-0.0172
1719,-0.0059
1720,0.0054
1721,0.0166
1722,0.0278
1723,0.039
1724,0.0501
1725,0.0612
1726,0.0722
1727,0.0832
1728,0.0941
1729,0.1049
1730,0.1157
1731,0.1263
1732,0.1368
1733,0.1475
1734,0.1578
1735,0.1682
1736,0.1783
1737,0.1884
1738,0.1984
1739,0.2083
1740,0.218
1741,0.2275
1742,0.237
1743,0.2465
1744,0.2556
1745,0.2646
1746,0.2734
1747,0.2822
1748,0.2908
1749,0.2993
1750,0.3074
1751,0.3154
1752,0.3235
1753,0.331
1754,0.3386
1755,0.346
1756,0.353
1757,0.36
1758,0.3667
1759,0.3733
1760,0.3796
1761,0.386
1762,0.3918
1763,0.3975
1764,0.403
1765,0.4082
1766,0.4133
1767,0.4182
1768,0.4229
1769,0.4272
1770,0.4314
1771,0.4353
1772,0.4392
1773,0.4426
1774,0.4458
1775,0.449
1776,0.4517
1777,0.454
1778,0.4565
1779,0.4585
1780,0.4604
1781,0.462
1782,0.4634
1783,0.4644
1784,0.465
1785,0.4658
1786,0.466
1787,0.4663
1788,0.466
1789,0.4658
1790,0.465
1791,0.4644
1792,0.4631
1793,0.462
1794,0.4602
1795,0.4585
1796,0.4563
1797,0.454
1798,0.4514
1799,0.4487
1800,0.4458
1801,0.4424
1802,0.439
1803,0.4353
1804,0.4314
1805,0.4272
1806,0.4229
1807,0.4185
1808,0.4136
1809,0.4087
1810,0.4033
1811,0.398
1812,0.3923
1813,0.3865
1814,0.3806
1815,0.3743
1816,0.368
1817,0.361
1818,0.3545
1819,0.3474
1820,0.3403
1821,0.333
1822,0.3254
1823,0.3179
1824,0.31
1825,0.302
1826,0.294
1827,0.2856
1828,0.277
1829,0.2686
1830,0.26
1831,0.2512
1832,0.2421
1833,0.2332
1834,0.2238
1835,0.2145
1836,0.2051
1837,0.1956
1838,0.1859
1839,0.1761
1840,0.1664
1841,0.1565
1842,0.1465
1843,0.1365
1844,0.1263
1845,0.1162
1846,0.1059
1847,0.0957
1848,0.0853
1849,0.0749
1850,0.0645
1851,0.0541
1852,0.0436
1853,0.0331
1854,0.0226
1855,0.0121
1856,0.0016
1857,-0.009
1858,-0.0195
1859,-0.03
1860,-0.0405
1861,-0.0509
1862,-0.0614
1863,-0.0718
1864,-0.0821
1865,-0.0925
1866,-0.1027
1867,-0.1129
1868,-0.1231
1869,-0.1332
1870,-0.1432
1871,-0.1532
1872,-0.163
1873,-0.1729
1874,-0.1825
1875,-0.1921
1876,-0.2017
1877,-0.211
1878,-0.2202
1879,-0.2294
1880,-0.2385
1881,-0.2474
1882,-0.256
1883,-0.265
1884,-0.2734
1885,-0.2817
1886,-0.29
1887,-0.298
1888,-0.306
1889,-0.3137
1890,-0.3213
1891,-0.3289
1892,-0.3362
1893,-0.3433
1894,-0.35
1895,-0.357
1896,-0.3633
1897,-0.3699
1898,-0.376
1899,-0.382
1900,-0.3877
1901,-0.3933
1902,-0.3987
1903,-0.404
1904,-0.409
1905,-0.4138
1906,-0.4182
1907,-0.4226
1908,-0.4268
1909,-0.4307
1910,-0.4343
1911,-0.4377
1912,-0.441
1913,-0.444
1914,-0.4468
1915,-0.4495
1916,-0.4517
1917,-0.4539
1918,-0.4558
1919,-0.4573
1920,-0.4587
1921,-0.4597
1922,-0.4607
1923,-0.4614
1924,-0.462
1925,-0.4622
1926,-0.4622
1927,-0.462
1928,-0.4612
1929,-0.4607
1930,-0.4597
1931,-0.4585
1932,-0.457
1933,-0.4553
1934,-0.4534
1935,-0.4514
1936,-0.449
1937,-0.4463
1938,-0.4436
1939,-0.4404
1940,-0.437
1941,-0.4336
1942,-0.43
1943,-0.426
1944,-0.4219
1945,-0.4175
1946,-0.4128
1947,-0.4082
1948,-0.403
1949,-0.398
1950,-0.3926
1951,-0.3867
1952,-0.381
1953,-0.375
1954,-0.369
1955,-0.3625
1956,-0.356
1957,-0.349
1958,-0.3423
1959,-0.3352
1960,-0.328
1961,-0.3206
1962,-0.313
1963,-0.3052
1964,-0.297
1965,-0.289
1966,-0.281
1967,-0.2727
1968,-0.2642
1969,-0.2556
1970,-0.2468
1971,-0.2379
1972,-0.2289
1973,-0.2198
1974,-0.2106
1975,-0.2013
1976,-0.1919
1977,-0.1823
1978,-0.1727
1979,-0.163
1980,-0.1533
1981,-0.1434
1982,-0.1335
1983,-0.1235
1984,-0.1135
1985,-0.1034
1986,-0.0932
1987,-0.083
1988,-0.0728
1989,-0.0625
1990,-0.0522
1991,-0.0419
1992,-0.0316
1993,-0.0212
1994,-0.0109
1995,-0.0005
1996,0.0098
1997,0.0202
1998,0.0305
1999,0.0408
2000,0.0511
2001,0.0613
2002,0.0716
2003,0.0817
2004,0.0919
2005,0.1019
2006,0.112
2007,0.1219
2008,0.1318
2009,0.1416
2010,0.1514
2011,0.161
2012,0.1707
2013,0.18
2014,0.1895
2015,0.1987
2016,0.2079
2017,0.217
2018,0.226
2019,0.2347
2020,0.2434
2021,0.252
2022,0.2605
2023,0.2688
2024,0.2769
2025,0.285
2026,0.2925
2027,0.3003
2028,0.3079
2029,0.3152
2030,0.3225
2031,0.3293
2032,0.3362
2033,0.3428
2034,0.3494
2035,0.3557
2036,0.3618
2037,0.3677
2038,0.3733
2039,0.379
2040,0.384
2041,0.3892
2042,0.394
2043,0.3987
2044,0.403
2045,0.4075
2046,0.4114
2047,0.4153
2048,0.4187
2049,0.422
2050,0.4253
2051,0.428
2052,0.4307
2053,0.433
2054,0.4353
2055,0.4373
2056,0.439
2057,0.4404
2058,0.4417
2059,0.4426
2060,0.4434
2061,0.4438
2062,0.444
2063,0.444
2064,0.444
2065,0.4436
2066,0.4429
2067,0.442
2068,0.4407
2069,0.4392
2070,0.4375
2071,0.4358
2072,0.4336
2073,0.4312
2074,0.4285
2075,0.4258
2076,0.4226
2077,0.4192
2078,0.4155
2079,0.4119
2080,0.4077
2081,0.4036
2082,0.3992
2083,0.3943
2084,0.3894
2085,0.3843
2086,0.379
2087,0.3733
2088,0.3674
2089,0.3616
2090,0.3552
2091,0.3489
2092,0.3423
2093,0.3352
2094,0.3284
2095,0.321
2096,0.3137
2097,0.3062
2098,0.2983
2099,0.2903
2100,0.2822
2101,0.274
2102,0.2654
2103,0.2568
2104,0.248
2105,0.2391
2106,0.2301
2107,0.2208
2108,0.2114
2109,0.2019
2110,0.1923
2111,0.1825
2112,0.1726
2113,0.1626
2114,0.1523
2115,0.1422
2116,0.132
2117,0.1214
2118,0.1109
2119,0.1002
2120,0.0895
2121,0.0787
2122,0.0679
2123,0.0569
2124,0.0459
2125,0.0349
2126,0.0238
2127,0.0126
2128,0.0014
2129,-0.0098
2130,-0.0211
2131,-0.0324
2132,-0.0437
2133,-0.055
2134,-0.0664
2135,-0.0777
2136,-0.0891
2137,-0.1004
2138,-0.1117
2139,-0.123
2140,-0.1343
2141,-0.1456
2142,-0.1569
2143,-0.168
2144,-0.1791
2145,-0.1902
2146,-0.2012
2147,-0.2122
2148,-0.2231
2149,-0.234
2150,-0.2448
2151,-0.2554
2152,-0.266
2153,-0.2766
2154,-0.2869
2155,-0.297
2156,-0.3074
2157,-0.3174
2158,-0.3274
2159,-0.3374
2160,-0.347
2161,-0.3567
2162,-0.3662
2163,-0.3755
2164,-0.3845
2165,-0.3936
2166,-0.4026
2167,-0.4111
2168,-0.4197
2169,-0.428
2170,-0.4363
2171,-0.4443
2172,-0.4524
2173,-0.46
2174,-0.4675
2175,-0.4749
2176,-0.482
2177,-0.4888
2178,-0.4956
2179,-0.502
2180,-0.5083
2181,-0.5146
2182,-0.5205
2183,-0.5264
2184,-0.5317
2185,-0.537
2186,-0.542
2187,-0.547
2188,-0.5513
2189,-0.5557
2190,-0.56
2191,-0.564
2192,-0.5674
2193,-0.571
2194,-0.574
2195,-0.577
2196,-0.58
2197,-0.5825
2198,-0.5845
2199,-0.587
2200,-0.5884
2201,-0.59
2202,-0.5913
2203,-0.5923
2204,-0.5933
2205,-0.5938
2206,-0.594
2207,-0.594
2208,-0.5938
2209,-0.5933
2210,-0.593
2211,-0.592
2212,-0.591
2213,-0.5894
2214,-0.5874
2215,-0.586
2216,-0.5835
2217,-0.5815
2218,-0.5786
2219,-0.5757
2220,-0.5728
2221,-0.5693
2222,-0.566
2223,-0.562
2224,-0.558
2225,-0.554
2226,-0.55
2227,-0.545
2228,-0.54
2229,-0.535
2230,-0.53
2231,-0.5244
2232,-0.5186
2233,-0.5127
2234,-0.507
2235,-0.5005
2236,-0.494
2237,-0.4873
2238,-0.4802
2239,-0.4734
2240,-0.466
2241,-0.4585
2242,-0.4512
2243,-0.4434
2244,-0.4353
2245,-0.4275
2246,-0.4192
2247,-0.411
2248,-0.4023
2249,-0.3936
2250,-0.3848
2251,-0.376
2252,-0.367
2253,-0.3577
2254,-0.3484
2255,-0.339
2256,-0.3296
2257,-0.3198
2258,-0.31
2259,-0.3003
2260,-0.2903
2261,-0.2805
2262,-0.2705
2263,-0.2603
2264,-0.25
2265,-0.2397
2266,-0.2294
2267,-0.219
2268,-0.2086
2269,-0.1981
2270,-0.1876
2271,-0.177
2272,-0.1664
2273,-0.1558
2274,-0.1451
2275,-0.1346
2276,-0.124
2277,-0.1134
2278,-0.1027
2279,-0.0921
2280,-0.0815
2281,-0.071
2282,-0.0604
2283,-0.0499
2284,-0.0394
2285,-0.029
2286,-0.0186
2287,-0.0083
2288,0.002
2289,0.0122
2290,0.0223
2291,0.0324
2292,0.0424
2293,0.0522
2294,0.0621
2295,0.0718
2296,0.0814
2297,0.0909
2298,0.1003
2299,0.1096
2300,0.1187
2301,0.1278
2302,0.1367
2303,0.1455
2304,0.154
2305,0.1626
2306,0.171
2307,0.1792
2308,0.1873
2309,0.1952
2310,0.2029
2311,0.2104
2312,0.2179
2313,0.2251
2314,0.2322
2315,0.239
2316,0.2457
2317,0.2522
2318,0.2585
2319,0.2646
2320,0.2705
2321,0.2764
2322,0.282
2323,0.287
2324,0.2922
2325,0.297
2326,0.302
2327,0.3064
2328,0.3105
2329,0.3147
2330,0.3186
2331,0.322
2332,0.3254
2333,0.3286
2334,0.3315
2335,0.3342
2336,0.3367
2337,0.3389
2338,0.3408
2339,0.3428
2340,0.3442
2341,0.3455
2342,0.3467
2343,0.3474
2344,0.348
2345,0.3484
2346,0.3484
2347,0.3484
2348,0.348
2349,0.3474
2350,0.3467
2351,0.3455
2352,0.3442
2353,0.3428
2354,0.3408
2355,0.3389
2356,0.3367
2357,0.3342
2358,0.3315
2359,0.3286
2360,0.3254
2361,0.3223
2362,0.3186
2363,0.3147
2364,0.3108
2365,0.3066
2366,0.3022
2367,0.2976
2368,0.2927
2369,0.2876
2370,0.2822
2371,0.2769
2372,0.2712
2373,0.2654
2374,0.2593
2375,0.2532
2376,0.2467
2377,0.2401
2378,0.2333
2379,0.2264
2380,0.2192
2381,0.212
2382,0.2045
2383,0.1969
2384,0.1892
2385,0.1812
2386,0.1732
2387,0.165
2388,0.1567
2389,0.1482
2390,0.1396
2391,0.1309
2392,0.122
2393,0.1131
2394,0.104
2395,0.0949
2396,0.0856
2397,0.0762
2398,0.0668
2399,0.0572
2400,0.0476
2401,0.0379
2402,0.0281
2403,0.0183
2404,0.0084
2405,-0.0016
2406,-0.0116
2407,-0.0216
2408,-0.0317
2409,-0.0418
2410,-0.052
2411,-0.0621
2412,-0.0723
2413,-0.0825
2414,-0.0927
2415,-0.103
2416,-0.1132
2417,-0.1234
2418,-0.1335
2419,-0.1437
2420,-0.1539
2421,-0.164
2422,-0.1741
2423,-0.1841
2424,-0.1941
2425,-0.204
2426,-0.2139
2427,-0.2238
2428,-0.2335
2429,-0.2432
2430,-0.2527
2431,-0.2622
2432,-0.2717
2433,-0.281
2434,-0.2903
2435,-0.2993
2436,-0.3086
2437,-0.3174
2438,-0.3262
2439,-0.335
2440,-0.3435
2441,-0.3518
2442,-0.36
2443,-0.3684
2444,-0.3762
2445,-0.3843
2446,-0.3918
2447,-0.3994
2448,-0.4067
2449,-0.414
2450,-0.4211
2451,-0.428
2452,-0.4348
2453,-0.4412
2454,-0.4475
2455,-0.4536
2456,-0.4597
2457,-0.4656
2458,-0.471
2459,-0.4763
2460,-0.4817
2461,-0.4866
2462,-0.4912
2463,-0.4958
2464,-0.5
2465,-0.5044
2466,-0.5083
2467,-0.5117
2468,-0.515
2469,-0.5186
2470,-0.5215
2471,-0.5244
2472,-0.527
2473,-0.5293
2474,-0.5312
2475,-0.533
2476,-0.5347
2477,-0.536
2478,-0.537
2479,-0.538
2480,-0.5386
2481,-0.539
2482,-0.5396
2483,-0.539
2484,-0.539
2485,-0.5386
2486,-0.5376
2487,-0.5366
2488,-0.535
2489,-0.5337
2490,-0.532
2491,-0.5303
2492,-0.528
2493,-0.5254
2494,-0.5225
2495,-0.5195
2496,-0.5166
2497,-0.513
2498,-0.5093
2499,-0.5054
2500,-0.5015
2501,-0.497
2502,-0.4927
2503,-0.4878
2504,-0.483
2505,-0.4775
2506,-0.4722
2507,-0.4666
2508,-0.4607
2509,-0.4546
2510,-0.4482
2511,-0.4417
2512,-0.435
2513,-0.4282
2514,-0.4211
2515,-0.4138
2516,-0.4065
2517,-0.3987
2518,-0.3909
2519,-0.3828
2520,-0.3748
2521,-0.3665
2522,-0.358
2523,-0.349
2524,-0.3403
2525,-0.3315
2526,-0.3223
2527,-0.313
2528,-0.3037
2529,-0.2942
2530,-0.2844
2531,-0.2747
2532,-0.2646
2533,-0.2546
2534,-0.2445
2535,-0.2343
2536,-0.2239
2537,-0.2135
2538,-0.2029
2539,-0.1923
2540,-0.1815
2541,-0.1707
2542,-0.1599
2543,-0.1489
2544,-0.138
2545,-0.127
2546,-0.1158
2547,-0.1046
2548,-0.0934
2549,-0.0822
2550,-0.071
2551,-0.0597
2552,-0.0484
2553,-0.0371
2554,-0.0258
2555,-0.0144
2556,-0.0031
2557,0.0082
2558,0.0195
2559,0.0307
2560,0.042
2561,0.0532
2562,0.0644
2563,0.0755
2564,0.0866
2565,0.0977
2566,0.1087
2567,0.1196
2568,0.1304
2569,0.1412
2570,0.1519
2571,0.1625
2572,0.1731
2573,0.1835
2574,0.1938
2575,0.2041
2576,0.2142
2577,0.2242
2578,0.2341
2579,0.2439
2580,0.2534
2581,0.263
2582,0.2725
2583,0.2815
2584,0.2908
2585,0.2996
2586,0.3083
2587,0.317
2588,0.3254
2589,0.3337
2590,0.3418
2591,0.3499
2592,0.3574
2593,0.365
2594,0.3726
2595,0.3796
2596,0.3867
2597,0.3936
2598,0.4001
2599,0.4065
2600,0.4126
2601,0.4187
2602,0.4243
2603,0.43
2604,0.4353
2605,0.4404
2606,0.4453
2607,0.45
2608,0.4546
2609,0.4587
2610,0.4626
2611,0.4663
2612,0.47
2613,0.4731
2614,0.4763
2615,0.479
2616,0.4817
2617,0.484
2618,0.4858
2619,0.4878
2620,0.4893
2621,0.4907
2622,0.4917
2623,0.4927
2624,0.4932
2625,0.4934
2626,0.4937
2627,0.4934
2628,0.493
2629,0.4924
2630,0.4915
2631,0.4905
2632,0.489
2633,0.4873
2634,0.4856
2635,0.4834
2636,0.481
2637,0.4785
2638,0.4756
2639,0.4724
2640,0.469
2641,0.4656
2642,0.462
2643,0.4578
2644,0.4536
2645,0.449
2646,0.4443
2647,0.4395
2648,0.4343
2649,0.429
2650,0.4233
2651,0.4175
2652,0.4116
2653,0.4055
2654,0.399
2655,0.3923
2656,0.3855
2657,0.3787
2658,0.3713
2659,0.364
2660,0.3564
2661,0.3486
2662,0.3408
2663,0.3328
2664,0.3245
2665,0.3162
2666,0.3076
2667,0.2988
2668,0.29
2669,0.281
2670,0.2717
2671,0.2625
2672,0.2532
2673,0.2435
2674,0.2339
2675,0.2241
2676,0.2142
2677,0.2042
2678,0.1941
2679,0.1838
2680,0.1735
2681,0.1632
2682,0.1527
2683,0.1421
2684,0.1315
2685,0.1208
2686,0.11
2687,0.0992
2688,0.0884
2689,0.0775
2690,0.0665
2691,0.0555
2692,0.0445
2693,0.0335
2694,0.0224
2695,0.0113
2696,0.0002
2697,-0.0109
2698,-0.0219
2699,-0.033
2700,-0.0441
2701,-0.0551
2702,-0.0662
2703,-0.0772
2704,-0.0881
2705,-0.099
2706,-0.1099
2707,-0.1207
2708,-0.1315
2709,-0.1422
2710,-0.153
2711,-0.1635
2712,-0.174
2713,-0.1844
2714,-0.1947
2715,-0.205
2716,-0.2151
2717,-0.2251
2718,-0.2351
2719,-0.2449
2720,-0.2546
2721,-0.2642
2722,-0.2737
2723,-0.2832
2724,-0.2922
2725,-0.3013
2726,-0.3103
2727,-0.319
2728,-0.3276
2729,-0.3362
2730,-0.3445
2731,-0.3528
2732,-0.3606
2733,-0.3684
2734,-0.3762
2735,-0.3838
2736,-0.391
2737,-0.3982
2738,-0.405
2739,-0.4119
2740,-0.4182
2741,-0.4248
2742,-0.431
2743,-0.4368
2744,-0.4426
2745,-0.448
2746,-0.4536
2747,-0.4585
2748,-0.4634
2749,-0.4683
2750,-0.4727
2751,-0.477
2752,-0.481
2753,-0.4849
2754,-0.4885
2755,-0.492
2756,-0.495
2757,-0.4978
2758,-0.5005
2759,-0.503
2760,-0.5054
2761,-0.5073
2762,-0.5093
2763,-0.5107
2764,-0.512
2765,-0.513
2766,-0.5137
2767,-0.5146
2768,-0.515
2769,-0.515
2770,-0.515
2771,-0.5146
2772,-0.514
2773,-0.513
2774,-0.512
2775,-0.511
2776,-0.51
2777,-0.508
2778,-0.506
2779,-0.504
2780,-0.5015
2781,-0.499
2782,-0.4963
2783,-0.4934
2784,-0.49
2785,-0.4868
2786,-0.483
2787,-0.4792
2788,-0.475
2789,-0.471
2790,-0.4666
2791,-0.462
2792,-0.457
2793,-0.452
2794,-0.4468
2795,-0.4414
2796,-0.4358
2797,-0.4302
2798,-0.4243
2799,-0.4182
2800,-0.4119
2801,-0.4055
2802,-0.3987
2803,-0.392
2804,-0.3853
2805,-0.3782
2806,-0.371
2807,-0.3638
2808,-0.3562
2809,-0.3486
2810,-0.341
2811,-0.3333
2812,-0.3252
2813,-0.3171
2814,-0.309
2815,-0.3008
2816,-0.2925
2817,-0.284
2818,-0.2754
2819,-0.2668
2820,-0.2583
2821,-0.2494
2822,-0.2406
2823,-0.2317
2824,-0.2227
2825,-0.2137
2826,-0.2047
2827,-0.1956
2828,-0.1864
2829,-0.1772
2830,-0.1681
2831,-0.1589
2832,-0.1497
2833,-0.1405
2834,-0.1312
2835,-0.122
2836,-0.1128
2837,-0.1036
2838,-0.0944
2839,-0.0852
2840,-0.076
2841,-0.0669
2842,-0.0579
2843,-0.0488
2844,-0.0399
2845,-0.0309
2846,-0.0221
2847,-0.0133
2848,-0.0045
2849,0.0041
2850,0.0127
2851,0.0212
2852,0.0296
2853,0.0379
2854,0.0461
2855,0.0542
2856,0.0622
2857,0.07
2858,0.0778
2859,0.0854
2860,0.0929
2861,0.1003
2862,0.1075
2863,0.1146
2864,0.1215
2865,0.1283
2866,0.1349
2867,0.1414
2868,0.1477
2869,0.1538
2870,0.1598
2871,0.1656
2872,0.1711
2873,0.1766
2874,0.1819
2875,0.1869
2876,0.1918
2877,0.1965
2878,0.2009
2879,0.2052
2880,0.2094
2881,0.2131
2882,0.2168
2883,0.2202
2884,0.2234
2885,0.2264
2886,0.2292
2887,0.2317
2888,0.234
2889,0.2361
2890,0.238
2891,0.2396
2892,0.241
2893,0.2422
2894,0.243
2895,0.2438
2896,0.2443
2897,0.2445
2898,0.2445
2899,0.2441
2900,0.2437
2901,0.243
2902,0.242
2903,0.2408
2904,0.2393
2905,0.2375
2906,0.2356
2907,0.2334
2908,0.231
2909,0.2283
2910,0.2253
2911,0.2222
2912,0.2188
2913,0.2151
2914,0.2112
2915,0.2072
2916,0.2028
2917,0.1981
2918,0.1934
2919,0.1882
2920,0.1829
2921,0.1774
2922,0.1716
2923,0.1656
2924,0.1594
2925,0.153
2926,0.1464
2927,0.1395
2928,0.1324
2929,0.1252
2930,0.1177
2931,0.11
2932,0.1021
2933,0.094
2934,0.0857
2935,0.0773
2936,0.0686
2937,0.0598
2938,0.0507
2939,0.0415
2940,0.0321
2941,0.0226
2942,0.0129
2943,0.003
2944,-0.0071
2945,-0.0172
2946,-0.0276
2947,-0.0381
2948,-0.0487
2949,-0.0595
2950,-0.0703
2951,-0.0814
2952,-0.0925
2953,-0.1038
2954,-0.1151
2955,-0.1266
2956,-0.1382
2957,-0.1499
2958,-0.1617
2959,-0.1735
2960,-0.1855
2961,-0.1975
2962,-0.2096
2963,-0.2217
2964,-0.2339
2965,-0.2462
2966,-0.2585
2967,-0.271
2968,-0.2832
2969,-0.296
2970,-0.3083
2971,-0.3208
2972,-0.3333
2973,-0.3457
2974,-0.3584
2975,-0.3708
2976,-0.3833
2977,-0.396
2978,-0.4084
2979,-0.421
2980,-0.4333
2981,-0.4458
2982,-0.4583
2983,-0.4707
2984,-0.483
2985,-0.495
2986,-0.5073
2987,-0.5195
2988,-0.5317
2989,-0.5435
2990,-0.5557
2991,-0.5674
2992,-0.579
2993,-0.591
2994,-0.602
2995,-0.614
2996,-0.625
2997,-0.636
2998,-0.6475
2999,-0.658
3000,-0.669
3001,-0.6797
3002,-0.6904
3003,-0.7007
3004,-0.711
3005,-0.721
3006,-0.731
3007,-0.7407
3008,-0.7505
3009,-0.76
3010,-0.7695
3011,-0.7783
3012,-0.7876
3013,-0.796
3014,-0.8047
3015,-0.813
3016,-0.8213
3017,-0.829
3018,-0.837
3019,-0.8447
3020,-0.852
3021,-0.859
3022,-0.866
3023,-0.8726
3024,-0.8794
3025,-0.8857
3026,-0.8916
3027,-0.8975
3028,-0.903
3029,-0.908
3030,-0.9136
3031,-0.918
3032,-0.923
3033,-0.9272
3034,-0.9316
3035,-0.9355
3036,-0.939
3037,-0.9424
3038,-0.946
3039,-0.9487
3040,-0.951
3041,-0.9536
3042,-0.956
3043,-0.958
3044,-0.9595
3045,-0.961
3046,-0.9624
3047,-0.963
3048,-0.964
3049,-0.9644
3050,-0.9644
3051,-0.9644
3052,-0.964
3053,-0.9634
3054,-0.9624
3055,-0.9614
3056,-0.9604
3057,-0.9585
3058,-0.957
3059,-0.955
3060,-0.9526
3061,-0.95
3062,-0.9473
3063,-0.9443
3064,-0.941
3065,-0.9375
3066,-0.934
3067,-0.93
3068,-0.926
3069,-0.9214
3070,-0.917
3071,-0.912
3072,-0.907
3073,-0.9023
3074,-0.8965
3075,-0.891
3076,-0.8853
3077,-0.8794
3078,-0.873
3079,-0.8667
3080,-0.86
3081,-0.853
3082,-0.846
3083,-0.839
3084,-0.832
3085,-0.824
3086,-0.817
3087,-0.809
3088,-0.801
3089,-0.793
3090,-0.7847
3091,-0.7764
3092,-0.7676
3093,-0.7593
3094,-0.7505
3095,-0.741
3096,-0.7324
3097,-0.723
3098,-0.714
3099,-0.7046
3100,-0.6953
3101,-0.6855
3102,-0.676
3103,-0.6665
3104,-0.6567
3105,-0.6465
3106,-0.6367
3107,-0.6265
3108,-0.6167
3109,-0.6064
3110,-0.596
3111,-0.5864
3112,-0.5757
3113,-0.566
3114,-0.555
3115,-0.545
3116,-0.5347
3117,-0.5244
3118,-0.514
3119,-0.504
3120,-0.4934
3121,-0.4832
3122,-0.473
3123,-0.4624
3124,-0.4524
3125,-0.442
3126,-0.432
3127,-0.4216
3128,-0.4116
3129,-0.4016
3130,-0.3916
3131,-0.3816
3132,-0.3718
3133,-0.362
3134,-0.3523
3135,-0.3428
3136,-0.3333
3137,-0.3237
3138,-0.3145
3139,-0.3054
3140,-0.2961
3141,-0.287
3142,-0.2783
3143,-0.2695
3144,-0.261
3145,-0.2524
3146,-0.244
3147,-0.2357
3148,-0.2275
3149,-0.2197
3150,-0.2119
3151,-0.2042
3152,-0.1967
3153,-0.1895
3154,-0.1823
3155,-0.1753
3156,-0.1685
3157,-0.1617
3158,-0.1553
3159,-0.149
3160,-0.143
3161,-0.137
3162,-0.1313
3163,-0.1257
3164,-0.1204
3165,-0.1152
3166,-0.1103
3167,-0.1056
3168,-0.101
3169,-0.0967
3170,-0.0926
3171,-0.0887
3172,-0.085
3173,-0.0815
3174,-0.0782
3175,-0.0751
3176,-0.0723
3177,-0.0697
3178,-0.0673
3179,-0.0651
3180,-0.0632
3181,-0.0614
3182,-0.0599
3183,-0.0586
3184,-0.0576
3185,-0.0567
3186,-0.0561
3187,-0.0557
3188,-0.0555
3189,-0.0556
3190,-0.0559
3191,-0.0564
3192,-0.0571
3193,-0.058
3194,-0.0592
3195,-0.0605
3196,-0.0621
3197,-0.0639
3198,-0.066
3199,-0.0682
3200,-0.0706
3201,-0.0733
3202,-0.0762
3203,-0.0792
3204,-0.0825
3205,-0.086
3206,-0.0897
3207,-0.0935
3208,-0.0976
3209,-0.1019
3210,-0.1063
3211,-0.1109
3212,-0.1158
3213,-0.1208
3214,-0.1259
3215,-0.1313
3216,-0.1368
3217,-0.1425
3218,-0.1483
3219,-0.1543
3220,-0.1605
3221,-0.1667
3222,-0.1733
3223,-0.1799
3224,-0.1866
3225,-0.1936
3226,-0.2006
3227,-0.2076
3228,-0.215
3229,-0.2224
3230,-0.2299
3231,-0.2375
3232,-0.2452
3233,-0.2532
3234,-0.261
3235,-0.269
3236,-0.277
3237,-0.2854
3238,-0.2937
3239,-0.302
3240,-0.3103
3241,-0.3188
3242,-0.3274
3243,-0.336
3244,-0.3445
3245,-0.353
3246,-0.3618
3247,-0.3706
3248,-0.3794
3249,-0.3882
3250,-0.397
3251,-0.4058
3252,-0.4146
3253,-0.4233
3254,-0.4321
3255,-0.441
3256,-0.4497
3257,-0.4583
3258,-0.467
3259,-0.4756
3260,-0.4844
3261,-0.493
3262,-0.5015
3263,-0.51
3264,-0.5186
3265,-0.527
3266,-0.535
3267,-0.5435
3268,-0.5513
3269,-0.5596
3270,-0.5674
3271,-0.575
3272,-0.583
3273,-0.591
3274,-0.598
3275,-0.6055
3276,-0.6133
3277,-0.62
3278,-0.6274
3279,-0.6343
3280,-0.641
3281,-0.6475
3282,-0.6543
3283,-0.66
3284,-0.6665
3285,-0.6724
3286,-0.6787
3287,-0.684
3288,-0.6895
3289,-0.695
3290,-0.7
3291,-0.705
3292,-0.71
3293,-0.7144
3294,-0.7188
3295,-0.7227
3296,-0.727
3297,-0.7305
3298,-0.7344
3299,-0.7373
3300,-0.7407
3301,-0.7437
3302,-0.746
3303,-0.7485
3304,-0.751
3305,-0.753
3306,-0.7544
3307,-0.756
3308,-0.7573
3309,-0.7583
3310,-0.7593
3311,-0.76
3312,-0.7603
3313,-0.7603
3314,-0.7603
3315,-0.76
3316,-0.759
3317,-0.7583
3318,-0.757
3319,-0.7554
3320,-0.754
3321,-0.752
3322,-0.75
3323,-0.747
3324,-0.7446
3325,-0.7417
3326,-0.7383
3327,-0.735
3328,-0.7314
3329,-0.7275
3330,-0.723
3331,-0.7188
3332,-0.714
3333,-0.709
3334,-0.7036
3335,-0.698
3336,-0.693
3337,-0.6865
3338,-0.6807
3339,-0.674
3340,-0.6675
3341,-0.66
3342,-0.6533
3343,-0.646
3344,-0.638
3345,-0.6304
3346,-0.622
3347,-0.614
3348,-0.6055
3349,-0.5967
3350,-0.5874
3351,-0.5786
3352,-0.569
3353,-0.5596
3354,-0.55
3355,-0.5396
3356,-0.5293
3357,-0.519
3358,-0.5083
3359,-0.4973
3360,-0.4863
3361,-0.4753
3362,-0.4639
3363,-0.4524
3364,-0.4407
3365,-0.4287
3366,-0.4167
3367,-0.4048
3368,-0.3923
3369,-0.38
3370,-0.3672
3371,-0.3545
3372,-0.3416
3373,-0.3286
3374,-0.3154
3375,-0.3022
3376,-0.2888
3377,-0.2754
3378,-0.2617
3379,-0.248
3380,-0.2343
3381,-0.2205
3382,-0.2065
3383,-0.1925
3384,-0.1783
3385,-0.1643
3386,-0.1501
3387,-0.1357
3388,-0.1215
3389,-0.1071
3390,-0.0927
3391,-0.0783
3392,-0.0638
3393,-0.0493
3394,-0.0348
3395,-0.0202
3396,-0.0057
3397,0.0088
3398,0.0233
3399,0.0379
3400,0.0524
3401,0.0668
3402,0.0813
3403,0.0957
3404,0.1101
3405,0.1244
3406,0.1387
3407,0.153
3408,0.1672
3409,0.1813
3410,0.1953
3411,0.2094
3412,0.2231
3413,0.237
3414,0.2507
3415,0.2644
3416,0.2778
3417,0.2913
3418,0.3047
3419,0.3176
3420,0.3308
3421,0.3438
3422,0.3567
3423,0.3691
3424,0.3818
3425,0.3943
3426,0.4065
3427,0.4185
3428,0.4304
3429,0.4424
3430,0.4539
3431,0.4653
3432,0.4766
3433,0.4878
3434,0.4985
3435,0.5093
3436,0.52
3437,0.5303
3438,0.5405
3439,0.5503
3440,0.56
3441,0.57
3442,0.579
3443,0.5884
3444,0.597
3445,0.606
3446,0.6143
3447,0.6226
3448,0.631
3449,0.6387
3450,0.6465
3451,0.654
3452,0.661
3453,0.668
3454,0.6743
3455,0.681
3456,0.687
3457,0.6934
3458,0.6987
3459,0.7046
3460,0.7095
3461,0.715
3462,0.7197
3463,0.724
3464,0.7285
3465,0.7324
3466,0.7363
3467,0.7397
3468,0.743
3469,0.746
3470,0.749
3471,0.7515
3472,0.754
3473,0.7563
3474,0.7583
3475,0.76
3476,0.761
3477,0.762
3478,0.763
3479,0.7637
3480,0.764
3481,0.7646
3482,0.7646
3483,0.764
3484,0.7637
3485,0.763
3486,0.762
3487,0.761
3488,0.76
3489,0.7583
3490,0.7563
3491,0.7544
3492,0.7524
3493,0.75
3494,0.7476
3495,0.7446
3496,0.7417
3497,0.7383
3498,0.735
3499,0.7314
3500,0.728
3501,0.724
3502,0.7197
3503,0.716
3504,0.7114
3505,0.7065
3506,0.7017
3507,0.697
3508,0.692
3509,0.687
3510,0.6816
3511,0.676
3512,0.6704
3513,0.6646
3514,0.6587
3515,0.653
3516,0.647
3517,0.6406
3518,0.6343
3519,0.628
3520,0.6216
3521,0.615
3522,0.6084
3523,0.6016
3524,0.5947
3525,0.588
3526,0.581
3527,0.574
3528,0.567
3529,0.56
3530,0.5527
3531,0.5454
3532,0.5386
3533,0.5312
3534,0.524
3535,0.5166
3536,0.5093
3537,0.502
3538,0.4949
3539,0.4875
3540,0.4802
3541,0.473
3542,0.4658
3543,0.4585
3544,0.4514
3545,0.4443
3546,0.4373
3547,0.4302
3548,0.423
3549,0.4163
3550,0.4092
3551,0.4026
3552,0.3958
3553,0.3892
3554,0.3826
3555,0.376
3556,0.3696
3557,0.3633
3558,0.3572
3559,0.351
3560,0.345
3561,0.339
3562,0.3335
3563,0.328
3564,0.3223
3565,0.317
3566,0.3118
3567,0.3066
3568,0.3015
3569,0.2969
3570,0.2922
3571,0.2876
3572,0.2832
3573,0.2793
3574,0.2751
3575,0.2712
3576,0.2676
3577,0.2642
3578,0.261
3579,0.2578
3580,0.255
3581,0.2522
3582,0.2495
3583,0.2471
3584,0.245
3585,0.243
3586,0.2412
3587,0.2396
3588,0.2383
3589,0.237
3590,0.2362
3591,0.2355
3592,0.2349
3593,0.2346
3594,0.2345
3595,0.2347
3596,0.235
3597,0.2356
3598,0.2363
3599,0.2373
3600,0.2386
3601,0.24
3602,0.2417
3603,0.2437
3604,0.2457
3605,0.248
3606,0.2505
3607,0.2534
3608,0.2563
3609,0.2595
3610,0.2632
3611,0.2666
3612,0.2705
3613,0.2747
3614,0.279
3615,0.2837
3616,0.2883
3617,0.2932
3618,0.2986
3619,0.304
3620,0.3096
3621,0.3154
3622,0.3213
3623,0.3276
3624,0.334
3625,0.3408
3626,0.3474
3627,0.3545
3628,0.3618
3629,0.3691
3630,0.3767
3631,0.3845
3632,0.3926
3633,0.4006
3634,0.409
3635,0.4175
3636,0.4263
3637,0.435
3638,0.444
3639,0.4531
3640,0.4624
3641,0.472
3642,0.4814
3643,0.4912
3644,0.501
3645,0.511
3646,0.521
3647,0.5317
3648,0.542
3649,0.5522
3650,0.563
3651,0.5737
3652,0.5845
3653,0.595
3654,0.6064
3655,0.6177
3656,0.629
3657,0.64
3658,0.6514
3659,0.6626
3660,0.6743
3661,0.6855
3662,0.6973
3663,0.709
3664,0.7207
3665,0.7324
3666,0.744
3667,0.756
3668,0.7676
3669,0.7793
3670,0.791
3671,0.803
3672,0.815
3673,0.8267
3674,0.8384
3675,0.85
3676,0.862
3677,0.8735
3678,0.8853
3679,0.897
3680,0.9087
3681,0.9204
3682,0.9316
3683,0.9434
3684,0.9546
3685,0.966
3686,0.977
3687,0.9883
3688,0.9995
3689,1.011
3690,1.021
3691,1.032
3692,1.043
3693,1.054
3694,1.063
3695,1.074
3696,1.084
3697,1.095
3698,1.1045
3699,1.114
3700,1.124
3701,1.133
3702,1.143
3703,1.151
3704,1.161
3705,1.17
3706,1.178
3707,1.187
3708,1.195
3709,1.203
3710,1.211
3711,1.219
3712,1.227
3713,1.233
3714,1.241
3715,1.248
3716,1.255
3717,1.261
3718,1.268
3719,1.273
3720,1.279
3721,1.285
3722,1.29
3723,1.296
3724,1.301
3725,1.305
3726,1.31
3727,1.313
3728,1.317
3729,1.321
3730,1.325
3731,1.328
3732,1.331
3733,1.334
3734,1.336
3735,1.339
3736,1.341
3737,1.342
3738,1.344
3739,1.345
3740,1.346
3741,1.347
3742,1.347
3743,1.347
3744,1.347
3745,1.347
3746,1.346
3747,1.345
3748,1.344
3749,1.342
3750,1.341
3751,1.339
3752,1.336
3753,1.334
3754,1.331
3755,1.328
3756,1.324
3757,1.321
3758,1.317
3759,1.313
3760,1.31
3761,1.305
3762,1.3
3763,1.295
3764,1.289
3765,1.284
3766,1.278
3767,1.272
3768,1.266
3769,1.26
3770,1.253
3771,1.246
3772,1.239
3773,1.231
3774,1.224
3775,1.216
3776,1.208
3777,1.2
3778,1.191
3779,1.184
3780,1.175
3781,1.165
3782,1.156
3783,1.147
3784,1.138
3785,1.128
3786,1.118
3787,1.108
3788,1.098
3789,1.088
3790,1.077
3791,1.066
3792,1.056
3793,1.045
3794,1.034
3795,1.022
3796,1.011
3797,1.0
3798,0.9883
3799,0.9766
3800,0.965
3801,0.953
3802,0.941
3803,0.929
3804,0.917
3805,0.905
3806,0.8926
3807,0.8804
3808,0.8677
3809,0.8555
3810,0.843
3811,0.8306
3812,0.818
3813,0.805
3814,0.7925
3815,0.7803
3816,0.7676
3817,0.755
3818,0.742
3819,0.7295
3820,0.717
3821,0.704
3822,0.6914
3823,0.6787
3824,0.666
3825,0.654
3826,0.641
3827,0.6284
3828,0.616
3829,0.6035
3830,0.5913
3831,0.579
3832,0.567
3833,0.5547
3834,0.543
3835,0.531
3836,0.519
3837,0.5073
3838,0.4956
3839,0.484
3840,0.4724
3841,0.4612
3842,0.45
3843,0.4387
3844,0.4277
3845,0.417
3846,0.4062
3847,0.3958
3848,0.3853
3849,0.375
3850,0.365
3851,0.355
3852,0.3452
3853,0.3357
3854,0.3262
3855,0.317
3856,0.3076
3857,0.2986
3858,0.29
3859,0.2815
3860,0.2732
3861,0.265
3862,0.2568
3863,0.2491
3864,0.2415
3865,0.2341
3866,0.2269
3867,0.22
3868,0.2133
3869,0.2067
3870,0.2003
3871,0.1942
3872,0.1884
3873,0.1826
3874,0.1772
3875,0.172
3876,0.1669
3877,0.1622
3878,0.1576
3879,0.1533
3880,0.1492
3881,0.1453
3882,0.1417
3883,0.1383
3884,0.1351
3885,0.1322
3886,0.1295
3887,0.127
3888,0.1248
3889,0.1228
3890,0.121
3891,0.1195
3892,0.1182
3893,0.1171
3894,0.1163
3895,0.1156
3896,0.1152
3897,0.1151
3898,0.1151
3899,0.1154
3900,0.1159
3901,0.1167
3902,0.1176
3903,0.1188
3904,0.1202
3905,0.1218
3906,0.1236
3907,0.1256
3908,0.1278
3909,0.1302
3910,0.1329
3911,0.1357
3912,0.1387
3913,0.1418
3914,0.1454
3915,0.149
3916,0.1527
3917,0.1567
3918,0.1608
3919,0.1652
3920,0.1696
3921,0.1743
3922,0.1791
3923,0.1841
3924,0.1892
3925,0.1945
3926,0.2
3927,0.2054
3928,0.2112
3929,0.217
3930,0.2231
3931,0.2292
3932,0.2354
3933,0.2417
3934,0.2482
3935,0.255
3936,0.2615
3937,0.2683
3938,0.2751
3939,0.282
3940,0.289
3941,0.2961
3942,0.3035
3943,0.3105
3944,0.3179
3945,0.3252
3946,0.3328
3947,0.34
3948,0.348
3949,0.3552
3950,0.3628
3951,0.3706
3952,0.3782
3953,0.386
3954,0.3936
3955,0.4014
3956,0.409
3957,0.4167
3958,0.4243
3959,0.432
3960,0.4397
3961,0.4473
3962,0.4548
3963,0.4624
3964,0.47
3965,0.4773
3966,0.4849
3967,0.4922
3968,0.4995
3969,0.507
3970,0.5137
3971,0.521
3972,0.528
3973,0.535
3974,0.542
3975,0.549
3976,0.555
3977,0.5615
3978,0.5684
3979,0.5747
3980,0.5806
3981,0.587
3982,0.593
3983,0.5986
3984,0.604
3985,0.61
3986,0.615
3987,0.6206
3988,0.6255
3989,0.6304
3990,0.6353
3991,0.64
3992,0.6445
3993,0.6484
3994,0.653
3995,0.6567
3996,0.66
3997,0.664
3998,0.6675
3999,0.6704
4000,0.674
4001,0.6763
4002,0.679
4003,0.6816
4004,0.6836
4005,0.6855
4006,0.6875
4007,0.689
4008,0.6904
4009,0.6914
4010,0.6924
4011,0.6934
4012,0.694
4013,0.694
4014,0.694
4015,0.694
4016,0.6934
4017,0.693
4018,0.692
4019,0.691
4020,0.69
4021,0.688
4022,0.6865
4023,0.6846
4024,0.682
4025,0.6797
4026,0.6772
4027,0.6743
4028,0.671
4029,0.6675
4030,0.664
4031,0.66
4032,0.6562
4033,0.6523
4034,0.6475
4035,0.643
4036,0.638
4037,0.633
4038,0.6274
4039,0.622
4040,0.616
4041,0.61
4042,0.604
4043,0.5977
4044,0.591
4045,0.584
4046,0.577
4047,0.57
4048,0.5625
4049,0.5547
4050,0.547
4051,0.539
4052,0.531
4053,0.5225
4054,0.5137
4055,0.505
4056,0.496
4057,0.487
4058,0.4778
4059,0.4685
4060,0.4587
4061,0.4492
4062,0.4392
4063,0.4292
4064,0.4192
4065,0.4087
4066,0.3984
4067,0.388
4068,0.3772
4069,0.3665
4070,0.3555
4071,0.3445
4072,0.3335
4073,0.3223
4074,0.3108
4075,0.2993
4076,0.2878
4077,0.2764
4078,0.2646
4079,0.253
4080,0.2412
4081,0.2294
4082,0.2175
4083,0.2054
4084,0.1935
4085,0.1815
4086,0.1694
4087,0.1573
4088,0.1451
4089,0.133
4090,0.1209
4091,0.1087
4092,0.0966
4093,0.0844
4094,0.0723
4095,0.0602


==> misc/data/signal_trended.csv <==
step,amplitude
0,-0.6216
1,-0.677
2,-0.6675
3,-0.6343
4,-0.609
5,-0.617
6,-0.647
7,-0.587
8,-0.6
9,-0.4946
10,-0.554
11,-0.5454
12,-0.4766
13,-0.4521
14,-0.446
15,-0.4424
16,-0.412
17,-0.3743
18,-0.4236
19,-0.3943
20,-0.4214
21,-0.4802
22,-0.505
23,-0.547
24,-0.5156
25,-0.571
26,-0.475
27,-0.4153
28,-0.338
29,-0.363
30,-0.347
31,-0.3372
32,-0.3462
33,-0.3994
34,-0.3755
35,-0.3438
36,-0.3352
37,-0.3215
38,-0.3594
39,-0.388
40,-0.4358
41,-0.4456
42,-0.486
43,-0.5127
44,-0.539
45,-0.567
46,-0.6094
47,-0.7344
48,-0.78
49,-0.747
50,-0.695
51,-0.6616
52,-0.634
53,-0.5654
54,-0.6094
55,-0.5757
56,-0.5283
57,-0.5977
58,-0.5957
59,-0.6074
60,-0.6763
61,-0.6904
62,-0.715
63,-0.727
64,-0.715
65,-0.7026
66,-0.755
67,-0.708
68,-0.6226
69,-0.693
70,-0.6724
71,-0.6685
72,-0.6333
73,-0.604
74,-0.557
75,-0.5146
76,-0.498
77,-0.5376
78,-0.578
79,-0.6055
80,-0.6274
81,-0.6035
82,-0.5347
83,-0.5347
84,-0.5737
85,-0.6284
86,-0.73
87,-0.774
88,-0.803
89,-0.7925
90,-0.861
91,-0.857
92,-0.8193
93,-0.7764
94,-0.7715
95,-0.68
96,-0.644
97,-0.643
98,-0.5996
99,-0.6274
100,-0.66
101,-0.6436
102,-0.656
103,-0.6763
104,-0.571
105,-0.6416
106,-0.617
107,-0.6743
108,-0.67
109,-0.745
110,-0.7373
111,-0.749
112,-0.7725
113,-0.7617
114,-0.8228
115,-0.7974
116,-0.8154
117,-0.8647
118,-0.839
119,-0.7964
120,-0.7705
121,-0.616
122,-0.597
123,-0.5884
124,-0.577
125,-0.545
126,-0.578
127,-0.5483
128,-0.608
129,-0.604
130,-0.603
131,-0.6206
132,-0.57
133,-0.661
134,-0.6943
135,-0.6797
136,-0.669
137,-0.6753
138,-0.692
139,-0.755
140,-0.7607
141,-0.739
142,-0.7656
143,-0.743
144,-0.6787
145,-0.71
146,-0.6626
147,-0.5957
148,-0.5947
149,-0.561
150,-0.587
151,-0.587
152,-0.586
153,-0.5913
154,-0.6484
155,-0.694
156,-0.788
157,-0.8174
158,-0.8525
159,-0.8584
160,-0.8477
161,-0.83
162,-0.9062
163,-0.848
164,-0.83
165,-0.802
166,-0.807
167,-0.7974
168,-0.7593
169,-0.665
170,-0.6177
171,-0.5967
172,-0.589
173,-0.618
174,-0.6206
175,-0.519
176,-0.5684
177,-0.573
178,-0.632
179,-0.612
180,-0.578
181,-0.6113
182,-0.592
183,-0.5737
184,-0.5376
185,-0.5005
186,-0.482
187,-0.4094
188,-0.4377
189,-0.4116
190,-0.2983
191,-0.267
192,-0.2188
193,-0.1547
194,-0.1458
195,-0.1895
196,-0.1986
197,-0.1736
198,-0.2004
199,-0.2106
200,-0.2434
201,-0.2783
202,-0.3691
203,-0.398
204,-0.4695
205,-0.477
206,-0.52
207,-0.528
208,-0.521
209,-0.51
210,-0.581
211,-0.535
212,-0.5425
213,-0.5386
214,-0.5312
215,-0.5493
216,-0.5923
217,-0.618
218,-0.556
219,-0.616
220,-0.612
221,-0.5938
222,-0.6934
223,-0.714
224,-0.6494
225,-0.7236
226,-0.706
227,-0.766
228,-0.8003
229,-0.835
230,-0.7764
231,-0.77
232,-0.7837
233,-0.797
234,-0.845
235,-0.8374
236,-0.8423
237,-0.794
238,-0.7705
239,-0.7705
240,-0.772
241,-0.75
242,-0.7705
243,-0.748
244,-0.7153
245,-0.7246
246,-0.781
247,-0.748
248,-0.7656
249,-0.8057
250,-0.828
251,-0.782
252,-0.7603
253,-0.779
254,-0.734
255,-0.67
256,-0.631
257,-0.5503
258,-0.51
259,-0.5806
260,-0.5347
261,-0.5933
262,-0.592
263,-0.596
264,-0.545
265,-0.612
266,-0.63
267,-0.5913
268,-0.566
269,-0.516
270,-0.5615
271,-0.507
272,-0.493
273,-0.483
274,-0.4238
275,-0.533
276,-0.502
277,-0.535
278,-0.555
279,-0.606
280,-0.5703
281,-0.5923
282,-0.5986
283,-0.617
284,-0.6406
285,-0.5933
286,-0.6084
287,-0.625
288,-0.683
289,-0.6797
290,-0.735
291,-0.7715
292,-0.759
293,-0.814
294,-0.8276
295,-0.8623
296,-0.8535
297,-0.869
298,-0.862
299,-0.86
300,-0.867
301,-0.9136
302,-0.9126
303,-0.883
304,-0.897
305,-0.8623
306,-0.876
307,-0.8496
308,-0.8433
309,-0.862
310,-0.751
311,-0.77
312,-0.721
313,-0.6904
314,-0.635
315,-0.632
316,-0.6064
317,-0.614
318,-0.56
319,-0.502
320,-0.5166
321,-0.5117
322,-0.5093
323,-0.493
324,-0.4868
325,-0.4722
326,-0.502
327,-0.508
328,-0.479
329,-0.4116
330,-0.435
331,-0.381
332,-0.351
333,-0.408
334,-0.4785
335,-0.3987
336,-0.36
337,-0.388
338,-0.4338
339,-0.4812
340,-0.4658
341,-0.4932
342,-0.5464
343,-0.542
344,-0.5557
345,-0.6377
346,-0.6772
347,-0.608
348,-0.6753
349,-0.679
350,-0.6353
351,-0.5986
352,-0.66
353,-0.636
354,-0.6753
355,-0.638
356,-0.6436
357,-0.7046
358,-0.73
359,-0.7725
360,-0.774
361,-0.753
362,-0.8076
363,-0.758
364,-0.836
365,-0.833
366,-0.884
367,-0.9497
368,-0.9033
369,-0.84
370,-0.866
371,-0.779
372,-0.79
373,-0.7686
374,-0.666
375,-0.692
376,-0.6655
377,-0.6655
378,-0.638
379,-0.66
380,-0.5527
381,-0.532
382,-0.5957
383,-0.5264
384,-0.5806
385,-0.6646
386,-0.6797
387,-0.531
388,-0.542
389,-0.5366
390,-0.619
391,-0.5845
392,-0.5713
393,-0.4917
394,-0.508
395,-0.533
396,-0.5093
397,-0.529
398,-0.577
399,-0.508
400,-0.4397
401,-0.4407
402,-0.4001
403,-0.4446
404,-0.4563
405,-0.4565
406,-0.587
407,-0.541
408,-0.5703
409,-0.6
410,-0.5938
411,-0.5923
412,-0.513
413,-0.526
414,-0.521
415,-0.5474
416,-0.551
417,-0.574
418,-0.539
419,-0.5283
420,-0.4807
421,-0.428
422,-0.4824
423,-0.479
424,-0.4634
425,-0.3965
426,-0.4622
427,-0.417
428,-0.495
429,-0.4792
430,-0.531
431,-0.554
432,-0.469
433,-0.368
434,-0.443
435,-0.4746
436,-0.485
437,-0.4934
438,-0.5044
439,-0.5166
440,-0.5273
441,-0.487
442,-0.53
443,-0.4824
444,-0.4382
445,-0.468
446,-0.4758
447,-0.534
448,-0.5933
449,-0.6143
450,-0.5986
451,-0.564
452,-0.522
453,-0.5513
454,-0.5376
455,-0.599
456,-0.6187
457,-0.628
458,-0.5957
459,-0.587
460,-0.642
461,-0.6006
462,-0.5615
463,-0.532
464,-0.515
465,-0.471
466,-0.4521
467,-0.498
468,-0.5483
469,-0.515
470,-0.5337
471,-0.5073
472,-0.4304
473,-0.3848
474,-0.3496
475,-0.3708
476,-0.3323
477,-0.4016
478,-0.4436
479,-0.539
480,-0.528
481,-0.5015
482,-0.4434
483,-0.3875
484,-0.3418
485,-0.399
486,-0.4248
487,-0.4546
488,-0.5103
489,-0.504
490,-0.4165
491,-0.4978
492,-0.5405
493,-0.604
494,-0.7026
495,-0.708
496,-0.7227
497,-0.763
498,-0.762
499,-0.7236
500,-0.646
501,-0.6504
502,-0.699
503,-0.7817
504,-0.738
505,-0.7603
506,-0.7163
507,-0.7334
508,-0.742
509,-0.776
510,-0.722
511,-0.761
512,-0.7017
513,-0.67
514,-0.5923
515,-0.5923
516,-0.629
517,-0.6455
518,-0.648
519,-0.6416
520,-0.6055
521,-0.647
522,-0.6016
523,-0.5913
524,-0.607
525,-0.672
526,-0.615
527,-0.533
528,-0.557
529,-0.536
530,-0.494
531,-0.464
532,-0.4658
533,-0.501
534,-0.5254
535,-0.606
536,-0.637
537,-0.589
538,-0.4885
539,-0.517
540,-0.4583
541,-0.4524
542,-0.5093
543,-0.496
544,-0.5176
545,-0.5913
546,-0.5513
547,-0.5312
548,-0.587
549,-0.6514
550,-0.579
551,-0.558
552,-0.5767
553,-0.619
554,-0.703
555,-0.7085
556,-0.706
557,-0.7485
558,-0.7075
559,-0.7036
560,-0.593
561,-0.569
562,-0.5513
563,-0.51
564,-0.4734
565,-0.4817
566,-0.4983
567,-0.515
568,-0.497
569,-0.4873
570,-0.5083
571,-0.4636
572,-0.4602
573,-0.504
574,-0.5166
575,-0.59
576,-0.66
577,-0.6836
578,-0.6953
579,-0.69
580,-0.667
581,-0.708
582,-0.6914
583,-0.641
584,-0.6743
585,-0.7334
586,-0.806
587,-0.801
588,-0.787
589,-0.8047
590,-0.844
591,-0.817
592,-0.785
593,-0.783
594,-0.787
595,-0.856
596,-0.9326
597,-1.051
598,-0.98
599,-0.968
600,-1.016
601,-1.047
602,-1.056
603,-1.025
604,-1.029
605,-1.029
606,-1.09
607,-1.067
608,-1.078
609,-1.086
610,-1.027
611,-1.008
612,-0.956
613,-0.976
614,-0.982
615,-0.9727
616,-0.903
617,-0.9263
618,-0.8735
619,-0.8394
620,-0.836
621,-0.7764
622,-0.7974
623,-0.8164
624,-0.687
625,-0.6597
626,-0.622
627,-0.6836
628,-0.681
629,-0.6377
630,-0.6357
631,-0.5884
632,-0.469
633,-0.5273
634,-0.526
635,-0.4402
636,-0.3962
637,-0.3633
638,-0.407
639,-0.427
640,-0.398
641,-0.42
642,-0.448
643,-0.4502
644,-0.4768
645,-0.5273
646,-0.545
647,-0.5293
648,-0.4731
649,-0.5234
650,-0.4958
651,-0.4934
652,-0.4622
653,-0.542
654,-0.527
655,-0.513
656,-0.484
657,-0.487
658,-0.477
659,-0.5747
660,-0.5923
661,-0.6377
662,-0.5835
663,-0.629
664,-0.695
665,-0.803
666,-0.8257
667,-0.883
668,-0.88
669,-0.8496
670,-0.9077
671,-0.9233
672,-0.9263
673,-0.829
674,-0.836
675,-0.845
676,-0.8022
677,-0.827
678,-0.831
679,-0.76
680,-0.7373
681,-0.7026
682,-0.741
683,-0.7607
684,-0.652
685,-0.6626
686,-0.6655
687,-0.7896
688,-0.8086
689,-0.784
690,-0.7915
691,-0.8276
692,-0.7812
693,-0.819
694,-0.81
695,-0.828
696,-0.82
697,-0.849
698,-0.807
699,-0.769
700,-0.6855
701,-0.645
702,-0.6494
703,-0.6387
704,-0.613
705,-0.6367
706,-0.652
707,-0.678
708,-0.7153
709,-0.7886
710,-0.7334
711,-0.7695
712,-0.742
713,-0.712
714,-0.7705
715,-0.802
716,-0.776
717,-0.7563
718,-0.7603
719,-0.7974
720,-0.814
721,-0.884
722,-0.767
723,-0.74
724,-0.7563
725,-0.7153
726,-0.6685
727,-0.6733
728,-0.581
729,-0.592
730,-0.558
731,-0.5415
732,-0.4824
733,-0.515
734,-0.53
735,-0.5728
736,-0.59
737,-0.5513
738,-0.5425
739,-0.5737
740,-0.48
741,-0.504
742,-0.4983
743,-0.5396
744,-0.4133
745,-0.4834
746,-0.4426
747,-0.4568
748,-0.4172
749,-0.4077
750,-0.348
751,-0.3828
752,-0.368
753,-0.391
754,-0.3945
755,-0.3906
756,-0.363
757,-0.358
758,-0.3357
759,-0.302
760,-0.3528
761,-0.3794
762,-0.3975
763,-0.4658
764,-0.4114
765,-0.4277
766,-0.3655
767,-0.4055
768,-0.4006
769,-0.411
770,-0.3984
771,-0.3774
772,-0.3489
773,-0.422
774,-0.4536
775,-0.4404
776,-0.3926
777,-0.399
778,-0.399
779,-0.3926
780,-0.35
781,-0.3242
782,-0.2905
783,-0.3677
784,-0.3044
785,-0.2883
786,-0.3108
787,-0.313
788,-0.293
789,-0.3179
790,-0.314
791,-0.2788
792,-0.313
793,-0.358
794,-0.3562
795,-0.3916
796,-0.3599
797,-0.3894
798,-0.3655
799,-0.3652
800,-0.313
801,-0.3904
802,-0.4036
803,-0.363
804,-0.3284
805,-0.2996
806,-0.303
807,-0.365
808,-0.2727
809,-0.279
810,-0.329
811,-0.3357
812,-0.3535
813,-0.3562
814,-0.4033
815,-0.4167
816,-0.4724
817,-0.4397
818,-0.3643
819,-0.4304
820,-0.457
821,-0.4214
822,-0.458
823,-0.4534
824,-0.4426
825,-0.385
826,-0.46
827,-0.495
828,-0.5215
829,-0.58
830,-0.565
831,-0.61
832,-0.589
833,-0.568
834,-0.6147
835,-0.677
836,-0.6445
837,-0.594
838,-0.644
839,-0.667
840,-0.721
841,-0.6724
842,-0.6694
843,-0.6733
844,-0.6377
845,-0.648
846,-0.6304
847,-0.5586
848,-0.549
849,-0.5317
850,-0.52
851,-0.5405
852,-0.551
853,-0.612
854,-0.543
855,-0.5312
856,-0.5645
857,-0.581
858,-0.5796
859,-0.549
860,-0.5996
861,-0.6094
862,-0.5684
863,-0.5596
864,-0.5615
865,-0.6133
866,-0.5605
867,-0.5737
868,-0.6
869,-0.57
870,-0.555
871,-0.5366
872,-0.5386
873,-0.536
874,-0.5156
875,-0.4673
876,-0.558
877,-0.563
878,-0.5645
879,-0.566
880,-0.5376
881,-0.524
882,-0.5337
883,-0.4814
884,-0.4758
885,-0.4878
886,-0.429
887,-0.4417
888,-0.4326
889,-0.4497
890,-0.502
891,-0.4631
892,-0.409
893,-0.4385
894,-0.4592
895,-0.4407
896,-0.4214
897,-0.3955
898,-0.3503
899,-0.3103
900,-0.2238
901,-0.2274
902,-0.2457
903,-0.1909
904,-0.1941
905,-0.1393
906,-0.1617
907,-0.215
908,-0.2137
909,-0.2397
910,-0.1974
911,-0.174
912,-0.1552
913,-0.1769
914,-0.1963
915,-0.2198
916,-0.2393
917,-0.2783
918,-0.3276
919,-0.4045
920,-0.429
921,-0.3906
922,-0.4424
923,-0.3948
924,-0.39
925,-0.3738
926,-0.4175
927,-0.377
928,-0.3008
929,-0.2515
930,-0.232
931,-0.1687
932,-0.1771
933,-0.1691
934,-0.1678
935,-0.2189
936,-0.2502
937,-0.2186
938,-0.2637
939,-0.2703
940,-0.2893
941,-0.2734
942,-0.204
943,-0.1846
944,-0.1414
945,-0.2073
946,-0.2045
947,-0.2126
948,-0.2295
949,-0.2374
950,-0.2421
951,-0.2627
952,-0.2998
953,-0.2788
954,-0.2004
955,-0.1115
956,-0.1412
957,-0.0777
958,-0.113
959,-0.1699
960,-0.1415
961,-0.1458
962,-0.1678
963,-0.1732
964,-0.1733
965,-0.1714
966,-0.1696
967,-0.1451
968,-0.1385
969,-0.143
970,-0.0915
971,-0.0366
972,-0.073
973,-0.077
974,-0.0611
975,-0.0805
976,-0.1064
977,-0.1531
978,-0.1588
979,-0.1635
980,-0.1249
981,-0.0799
982,-0.0991
983,-0.0831
984,-0.0502
985,-0.0341
986,-0.0173
987,0.0071
988,-0.0685
989,-0.1393
990,-0.2421
991,-0.2466
992,-0.281
993,-0.291
994,-0.2783
995,-0.2922
996,-0.248
997,-0.2856
998,-0.3
999,-0.2961
1000,-0.3535
1001,-0.421
1002,-0.4521
1003,-0.4524
1004,-0.437
1005,-0.3723
1006,-0.4048
1007,-0.3293
1008,-0.3228
1009,-0.2769
1010,-0.282
1011,-0.3096
1012,-0.3098
1013,-0.341
1014,-0.371
1015,-0.4011
1016,-0.4116
1017,-0.3845
1018,-0.4265
1019,-0.485
1020,-0.5396
1021,-0.557
1022,-0.552
1023,-0.444
1024,-0.4514
1025,-0.427
1026,-0.4548
1027,-0.4243
1028,-0.4358
1029,-0.3506
1030,-0.38
1031,-0.393
1032,-0.4226
1033,-0.4143
1034,-0.4473
1035,-0.444
1036,-0.4043
1037,-0.3376
1038,-0.358
1039,-0.3533
1040,-0.455
1041,-0.4338
1042,-0.493
1043,-0.505
1044,-0.5063
1045,-0.538
1046,-0.554
1047,-0.473
1048,-0.3882
1049,-0.434
1050,-0.3997
1051,-0.428
1052,-0.451
1053,-0.4624
1054,-0.3623
1055,-0.3257
1056,-0.3433
1057,-0.339
1058,-0.3533
1059,-0.3074
1060,-0.2915
1061,-0.2678
1062,-0.3096
1063,-0.2281
1064,-0.32
1065,-0.3484
1066,-0.3718
1067,-0.34
1068,-0.3347
1069,-0.3967
1070,-0.3987
1071,-0.4307
1072,-0.4507
1073,-0.4565
1074,-0.503
1075,-0.4404
1076,-0.4973
1077,-0.442
1078,-0.4504
1079,-0.5073
1080,-0.4688
1081,-0.439
1082,-0.521
1083,-0.5474
1084,-0.5
1085,-0.519
1086,-0.4492
1087,-0.464
1088,-0.433
1089,-0.5186
1090,-0.568
1091,-0.4963
1092,-0.4458
1093,-0.4775
1094,-0.4858
1095,-0.522
1096,-0.458
1097,-0.4827
1098,-0.5264
1099,-0.502
1100,-0.4885
1101,-0.4468
1102,-0.4219
1103,-0.459
1104,-0.3882
1105,-0.3845
1106,-0.3857
1107,-0.4202
1108,-0.4233
1109,-0.3882
1110,-0.4458
1111,-0.4658
1112,-0.5107
1113,-0.526
1114,-0.5225
1115,-0.544
1116,-0.4575
1117,-0.442
1118,-0.4321
1119,-0.38
1120,-0.378
1121,-0.4622
1122,-0.4592
1123,-0.4358
1124,-0.365
1125,-0.3591
1126,-0.3965
1127,-0.3975
1128,-0.3926
1129,-0.3352
1130,-0.3342
1131,-0.4104
1132,-0.319
1133,-0.3552
1134,-0.329
1135,-0.2023
1136,-0.276
1137,-0.2793
1138,-0.2563
1139,-0.2798
1140,-0.2844
1141,-0.288
1142,-0.2756
1143,-0.2893
1144,-0.3525
1145,-0.2727
1146,-0.2605
1147,-0.2294
1148,-0.2004
1149,-0.1523
1150,-0.2018
1151,-0.284
1152,-0.2732
1153,-0.334
1154,-0.3877
1155,-0.4236
1156,-0.4314
1157,-0.3972
1158,-0.3909
1159,-0.415
1160,-0.3872
1161,-0.4
1162,-0.4414
1163,-0.4175
1164,-0.483
1165,-0.4644
1166,-0.439
1167,-0.4534
1168,-0.4592
1169,-0.5312
1170,-0.571
1171,-0.5425
1172,-0.591
1173,-0.5796
1174,-0.5586
1175,-0.5366
1176,-0.4895
1177,-0.581
1178,-0.532
1179,-0.508
1180,-0.5493
1181,-0.5015
1182,-0.52
1183,-0.539
1184,-0.5874
1185,-0.529
1186,-0.5576
1187,-0.603
1188,-0.5776
1189,-0.5728
1190,-0.4905
1191,-0.5156
1192,-0.529
1193,-0.6216
1194,-0.6216
1195,-0.586
1196,-0.5913
1197,-0.65
1198,-0.7
1199,-0.694
1200,-0.6084
1201,-0.5537
1202,-0.5728
1203,-0.572
1204,-0.579
1205,-0.677
1206,-0.7046
1207,-0.6826
1208,-0.691
1209,-0.73
1210,-0.7085
1211,-0.7554
1212,-0.7383
1213,-0.7944
1214,-0.7363
1215,-0.734
1216,-0.75
1217,-0.754
1218,-0.6777
1219,-0.653
1220,-0.647
1221,-0.563
1222,-0.5415
1223,-0.5693
1224,-0.561
1225,-0.596
1226,-0.522
1227,-0.444
1228,-0.3862
1229,-0.3464
1230,-0.3684
1231,-0.3542
1232,-0.3413
1233,-0.3022
1234,-0.2878
1235,-0.3438
1236,-0.4033
1237,-0.421
1238,-0.3755
1239,-0.313
1240,-0.2347
1241,-0.1743
1242,-0.1636
1243,-0.168
1244,-0.1248
1245,-0.1499
1246,-0.1442
1247,-0.1274
1248,-0.0885
1249,-0.1615
1250,-0.2104
1251,-0.2605
1252,-0.3264
1253,-0.405
1254,-0.5137
1255,-0.5293
1256,-0.5254
1257,-0.5317
1258,-0.5015
1259,-0.5244
1260,-0.536
1261,-0.615
1262,-0.672
1263,-0.688
1264,-0.7573
1265,-0.7407
1266,-0.814
1267,-0.7456
1268,-0.7627
1269,-0.7407
1270,-0.716
1271,-0.712
1272,-0.774
1273,-0.8613
1274,-0.9272
1275,-0.917
1276,-0.9517
1277,-0.9985
1278,-1.053
1279,-1.103
1280,-1.13
1281,-1.095
1282,-1.033
1283,-1.016
1284,-0.973
1285,-0.883
1286,-0.8193
1287,-0.752
1288,-0.7637
1289,-0.7217
1290,-0.6846
1291,-0.7324
1292,-0.7095
1293,-0.735
1294,-0.748
1295,-0.822
1296,-0.7954
1297,-0.7773
1298,-0.742
1299,-0.7363
1300,-0.7524
1301,-0.74
1302,-0.722
1303,-0.7275
1304,-0.7217
1305,-0.736
1306,-0.7725
1307,-0.659
1308,-0.6304
1309,-0.543
1310,-0.5723
1311,-0.537
1312,-0.4832
1313,-0.4434
1314,-0.4539
1315,-0.4807
1316,-0.601
1317,-0.644
1318,-0.682
1319,-0.6772
1320,-0.7188
1321,-0.7397
1322,-0.786
1323,-0.7554
1324,-0.7124
1325,-0.754
1326,-0.749
1327,-0.749
1328,-0.731
1329,-0.676
1330,-0.5903
1331,-0.579
1332,-0.6167
1333,-0.6323
1334,-0.5938
1335,-0.5737
1336,-0.535
1337,-0.5615
1338,-0.537
1339,-0.579
1340,-0.6216
1341,-0.555
1342,-0.572
1343,-0.555
1344,-0.5854
1345,-0.606
1346,-0.641
1347,-0.627
1348,-0.6064
1349,-0.529
1350,-0.4814
1351,-0.3684
1352,-0.367
1353,-0.3188
1354,-0.3613
1355,-0.3955
1356,-0.3599
1357,-0.3572
1358,-0.3555
1359,-0.3296
1360,-0.3347
1361,-0.402
1362,-0.3867
1363,-0.3848
1364,-0.4192
1365,-0.4338
1366,-0.4353
1367,-0.4028
1368,-0.3804
1369,-0.3933
1370,-0.4092
1371,-0.4246
1372,-0.4268
1373,-0.4436
1374,-0.4382
1375,-0.431
1376,-0.458
1377,-0.4392
1378,-0.4204
1379,-0.36
1380,-0.303
1381,-0.2515
1382,-0.2341
1383,-0.2698
1384,-0.252
1385,-0.2203
1386,-0.201
1387,-0.2067
1388,-0.2328
1389,-0.196
1390,-0.2106
1391,-0.2285
1392,-0.1664
1393,-0.1672
1394,-0.2386
1395,-0.2284
1396,-0.1376
1397,-0.2205
1398,-0.175
1399,-0.1765
1400,-0.1549
1401,-0.0796
1402,-0.127
1403,-0.1017
1404,-0.0843
1405,-0.0849
1406,-0.0836
1407,-0.0438
1408,-0.0439
1409,-0.0592
1410,-0.0129
1411,0.0169
1412,0.0055
1413,-0.0401
1414,-0.043
1415,-0.0991
1416,-0.174
1417,-0.189
1418,-0.1488
1419,-0.1643
1420,-0.1837
1421,-0.2512
1422,-0.2537
1423,-0.2301
1424,-0.1896
1425,-0.1295
1426,-0.1959
1427,-0.2363
1428,-0.2622
1429,-0.2084
1430,-0.1919
1431,-0.2156
1432,-0.1743
1433,-0.1785
1434,-0.1434
1435,-0.1004
1436,-0.2069
1437,-0.158
1438,-0.1576
1439,-0.221
1440,-0.2346
1441,-0.2644
1442,-0.3574
1443,-0.3972
1444,-0.37
1445,-0.4583
1446,-0.4756
1447,-0.5225
1448,-0.5444
1449,-0.6035
1450,-0.575
1451,-0.548
1452,-0.5835
1453,-0.623
1454,-0.6064
1455,-0.642
1456,-0.5713
1457,-0.574
1458,-0.596
1459,-0.621
1460,-0.6665
1461,-0.608
1462,-0.5894
1463,-0.596
1464,-0.6025
1465,-0.6167
1466,-0.5923
1467,-0.5825
1468,-0.6577
1469,-0.635
1470,-0.646
1471,-0.574
1472,-0.66
1473,-0.717
1474,-0.7124
1475,-0.7134
1476,-0.667
1477,-0.632
1478,-0.592
1479,-0.6426
1480,-0.569
1481,-0.5684
1482,-0.599
1483,-0.503
1484,-0.531
1485,-0.588
1486,-0.554
1487,-0.538
1488,-0.4749
1489,-0.5845
1490,-0.5493
1491,-0.612
1492,-0.5425
1493,-0.517
1494,-0.5405
1495,-0.4912
1496,-0.519
1497,-0.4392
1498,-0.4294
1499,-0.3813
1500,-0.3499
1501,-0.343
1502,-0.368
1503,-0.3054
1504,-0.3528
1505,-0.4443
1506,-0.495
1507,-0.4944
1508,-0.5283
1509,-0.4734
1510,-0.476
1511,-0.4338
1512,-0.3772
1513,-0.4194
1514,-0.3337
1515,-0.3599
1516,-0.4465
1517,-0.451
1518,-0.4773
1519,-0.424
1520,-0.416
1521,-0.4104
1522,-0.342
1523,-0.3826
1524,-0.3442
1525,-0.398
1526,-0.3875
1527,-0.4216
1528,-0.4258
1529,-0.3645
1530,-0.3755
1531,-0.3652
1532,-0.4946
1533,-0.4485
1534,-0.4336
1535,-0.424
1536,-0.4702
1537,-0.4514
1538,-0.4485
1539,-0.4402
1540,-0.4255
1541,-0.3572
1542,-0.331
1543,-0.3237
1544,-0.3398
1545,-0.3508
1546,-0.3848
1547,-0.459
1548,-0.3984
1549,-0.4211
1550,-0.4348
1551,-0.4143
1552,-0.3372
1553,-0.2983
1554,-0.3623
1555,-0.318
1556,-0.3164
1557,-0.3696
1558,-0.3845
1559,-0.4165
1560,-0.3652
1561,-0.3562
1562,-0.356
1563,-0.3445
1564,-0.4446
1565,-0.5034
1566,-0.4778
1567,-0.455
1568,-0.488
1569,-0.561
1570,-0.58
1571,-0.5366
1572,-0.5186
1573,-0.529
1574,-0.4763
1575,-0.4385
1576,-0.424
1577,-0.4392
1578,-0.3943
1579,-0.412
1580,-0.365
1581,-0.3977
1582,-0.422
1583,-0.469
1584,-0.4487
1585,-0.455
1586,-0.3955
1587,-0.3567
1588,-0.376
1589,-0.382
1590,-0.378
1591,-0.3594
1592,-0.3625
1593,-0.3782
1594,-0.3108
1595,-0.314
1596,-0.3613
1597,-0.386
1598,-0.4097
1599,-0.3901
1600,-0.355
1601,-0.3555
1602,-0.4126
1603,-0.4001
1604,-0.3994
1605,-0.4387
1606,-0.4448
1607,-0.507
1608,-0.5117
1609,-0.5845
1610,-0.593
1611,-0.667
1612,-0.6323
1613,-0.605
1614,-0.537
1615,-0.563
1616,-0.5024
1617,-0.447
1618,-0.3838
1619,-0.4253
1620,-0.4
1621,-0.371
1622,-0.4536
1623,-0.4578
1624,-0.3816
1625,-0.3745
1626,-0.3916
1627,-0.364
1628,-0.3645
1629,-0.303
1630,-0.321
1631,-0.2676
1632,-0.2666
1633,-0.2827
1634,-0.281
1635,-0.3062
1636,-0.3582
1637,-0.2693
1638,-0.2382
1639,-0.1248
1640,-0.0195
1641,0.0112
1642,0.0658
1643,0.0381
1644,0.0736
1645,0.1117
1646,0.1309
1647,0.1709
1648,0.1282
1649,0.0931
1650,0.1037
1651,0.1183
1652,0.114
1653,0.0932
1654,0.1043
1655,0.1062
1656,0.0343
1657,0.0356
1658,-0.0099
1659,-0.056
1660,-0.0432
1661,-0.0038
1662,-0.0661
1663,-0.0668
1664,-0.0418
1665,-0.0136
1666,0.0269
1667,0.0738
1668,0.0437
1669,0.0507
1670,0.055
1671,0.0986
1672,0.0844
1673,0.0208
1674,-0.111
1675,-0.1655
1676,-0.2118
1677,-0.1895
1678,-0.1663
1679,-0.1877
1680,-0.2037
1681,-0.2578
1682,-0.317
1683,-0.2861
1684,-0.3083
1685,-0.33
1686,-0.3774
1687,-0.3062
1688,-0.292
1689,-0.27
1690,-0.271
1691,-0.2445
1692,-0.2
1693,-0.2029
1694,-0.1929
1695,-0.1938
1696,-0.262
1697,-0.1786
1698,-0.1323
1699,-0.2147
1700,-0.2168
1701,-0.2188
1702,-0.2642
1703,-0.1863
1704,-0.1573
1705,-0.1296
1706,-0.1523
1707,-0.1654
1708,-0.139
1709,-0.0253
1710,-0.0255
1711,-0.0641
1712,-0.0628
1713,-0.0606
1714,-0.045
1715,-0.097
1716,0.0081
1717,0.0835
1718,0.0081
1719,0.0107
1720,-0.0089
1721,0.006
1722,-0.0473
1723,-0.0842
1724,-0.137
1725,-0.1241
1726,-0.1388
1727,-0.2103
1728,-0.1969
1729,-0.1921
1730,-0.1909
1731,-0.1112
1732,-0.1274
1733,-0.0855
1734,-0.1306
1735,-0.1564
1736,-0.2181
1737,-0.1757
1738,-0.2017
1739,-0.1836
1740,-0.1637
1741,-0.128
1742,-0.1537
1743,-0.1142
1744,-0.1919
1745,-0.157
1746,-0.1335
1747,-0.1272
1748,-0.1268
1749,-0.1251
1750,-0.1539
1751,-0.1787
1752,-0.2123
1753,-0.1458
1754,-0.1412
1755,-0.0541
1756,-0.0549
1757,-0.0804
1758,-0.0122
1759,-0.007
1760,-0.033
1761,0.0413
1762,0.127
1763,0.1627
1764,0.1494
1765,0.086
1766,0.0291
1767,0.0274
1768,-0.1235
1769,-0.0995
1770,-0.0666
1771,-0.0342
1772,-0.0887
1773,-0.1561
1774,-0.2115
1775,-0.209
1776,-0.2307
1777,-0.1932
1778,-0.2357
1779,-0.1653
1780,-0.201
1781,-0.1555
1782,-0.1726
1783,-0.1967
1784,-0.2328
1785,-0.1533
1786,-0.2094
1787,-0.2347
1788,-0.3333
1789,-0.322
1790,-0.3691
1791,-0.4158
1792,-0.4187
1793,-0.47
1794,-0.465
1795,-0.4873
1796,-0.549
1797,-0.5537
1798,-0.602
1799,-0.579
1800,-0.53
1801,-0.55
1802,-0.572
1803,-0.444
1804,-0.4644
1805,-0.4812
1806,-0.514
1807,-0.4807
1808,-0.4182
1809,-0.4353
1810,-0.4985
1811,-0.4722
1812,-0.4685
1813,-0.455
1814,-0.501
1815,-0.5356
1816,-0.564
1817,-0.5664
1818,-0.4993
1819,-0.504
1820,-0.5444
1821,-0.5283
1822,-0.505
1823,-0.4282
1824,-0.4404
1825,-0.4563
1826,-0.3962
1827,-0.3706
1828,-0.3638
1829,-0.412
1830,-0.3464
1831,-0.3572
1832,-0.3955
1833,-0.3696
1834,-0.3535
1835,-0.3289
1836,-0.323
1837,-0.3193
1838,-0.3623
1839,-0.3599
1840,-0.3916
1841,-0.3435
1842,-0.4102
1843,-0.4429
1844,-0.4045
1845,-0.3655
1846,-0.3801
1847,-0.399
1848,-0.3557
1849,-0.4363
1850,-0.387
1851,-0.4102
1852,-0.4626
1853,-0.4897
1854,-0.4902
1855,-0.4414
1856,-0.3726
1857,-0.392
1858,-0.3967
1859,-0.423
1860,-0.4116
1861,-0.4297
1862,-0.4685
1863,-0.4792
1864,-0.3696
1865,-0.4092
1866,-0.3787
1867,-0.3804
1868,-0.3772
1869,-0.4536
1870,-0.509
1871,-0.513
1872,-0.5776
1873,-0.587
1874,-0.569
1875,-0.529
1876,-0.539
1877,-0.458
1878,-0.3848
1879,-0.3962
1880,-0.3877
1881,-0.3616
1882,-0.3384
1883,-0.3303
1884,-0.298
1885,-0.296
1886,-0.296
1887,-0.2737
1888,-0.2998
1889,-0.234
1890,-0.232
1891,-0.2727
1892,-0.2438
1893,-0.2104
1894,-0.1771
1895,-0.143
1896,-0.1027
1897,-0.0862
1898,-0.0647
1899,-0.0967
1900,-0.1029
1901,-0.1081
1902,-0.1371
1903,-0.1674
1904,-0.1013
1905,-0.1257
1906,-0.1109
1907,-0.0858
1908,-0.0318
1909,-0.0342
1910,0.0169
1911,0.0125
1912,0.0101
1913,-0.0105
1914,0.0286
1915,0.0146
1916,0.0047
1917,0.0469
1918,0.0079
1919,0.0417
1920,0.0244
1921,0.0357
1922,0.0162
1923,-0.014
1924,-0.0247
1925,-0.0186
1926,-0.041
1927,-0.0263
1928,-0.0586
1929,-0.0404
1930,-0.0754
1931,-0.1267
1932,-0.1432
1933,-0.1722
1934,-0.1257
1935,-0.0658
1936,-0.058
1937,-0.0345
1938,0.0454
1939,0.0524
1940,0.1232
1941,0.2246
1942,0.261
1943,0.2397
1944,0.2445
1945,0.229
1946,0.2021
1947,0.2114
1948,0.166
1949,0.1115
1950,0.1459
1951,0.1471
1952,0.0804
1953,0.1119
1954,0.0534
1955,0.101
1956,0.1028
1957,0.1533
1958,0.2225
1959,0.2336
1960,0.2744
1961,0.306
1962,0.2473
1963,0.2615
1964,0.1968
1965,0.1672
1966,0.1342
1967,0.1675
1968,0.2185
1969,0.1749
1970,0.1197
1971,0.0815
1972,0.0715
1973,0.0509
1974,0.0416
1975,0.0148
1976,-0.09
1977,-0.1002
1978,-0.0956
1979,-0.1063
1980,-0.1613
1981,-0.0969
1982,-0.096
1983,-0.074
1984,-0.0755
1985,-0.0649
1986,-0.1382
1987,-0.1388
1988,-0.261
1989,-0.2452
1990,-0.3376
1991,-0.3306
1992,-0.2732
1993,-0.2754
1994,-0.3042
1995,-0.3672
1996,-0.3945
1997,-0.3271
1998,-0.269
1999,-0.2444
2000,-0.2081
2001,-0.1494
2002,-0.1338
2003,-0.1641
2004,-0.1584
2005,-0.1501
2006,-0.148
2007,-0.1555
2008,-0.1709
2009,-0.1183
2010,-0.17
2011,-0.1812
2012,-0.1506
2013,-0.1609
2014,-0.1084
2015,-0.0833
2016,-0.1854
2017,-0.2076
2018,-0.1794
2019,-0.1229
2020,-0.1752
2021,-0.18
2022,-0.1571
2023,-0.1004
2024,-0.0981
2025,-0.0864
2026,-0.1085
2027,-0.1486
2028,-0.1661
2029,-0.163
2030,-0.1318
2031,-0.1094
2032,-0.1359
2033,-0.1838
2034,-0.1155
2035,-0.1159
2036,-0.1356
2037,-0.1298
2038,-0.211
2039,-0.204
2040,-0.1635
2041,-0.1664
2042,-0.1292
2043,-0.1172
2044,-0.1506
2045,-0.1191
2046,-0.1138
2047,-0.1805
2048,-0.209
2049,-0.2798
2050,-0.2854
2051,-0.2115
2052,-0.2155
2053,-0.2913
2054,-0.3408
2055,-0.3467
2056,-0.32
2057,-0.329
2058,-0.2986
2059,-0.2954
2060,-0.2593
2061,-0.2205
2062,-0.2303
2063,-0.2269
2064,-0.256
2065,-0.3435
2066,-0.3313
2067,-0.4434
2068,-0.4148
2069,-0.4893
2070,-0.5093
2071,-0.4236
2072,-0.4004
2073,-0.3096
2074,-0.3083
2075,-0.3677
2076,-0.3684
2077,-0.373
2078,-0.3904
2079,-0.441
2080,-0.3904
2081,-0.4243
2082,-0.4124
2083,-0.4304
2084,-0.361
2085,-0.3262
2086,-0.3604
2087,-0.2969
2088,-0.2744
2089,-0.2773
2090,-0.2311
2091,-0.2233
2092,-0.1832
2093,-0.2079
2094,-0.163
2095,-0.1206
2096,-0.1262
2097,-0.1788
2098,-0.1865
2099,-0.1913
2100,-0.118
2101,-0.2094
2102,-0.1505
2103,-0.1752
2104,-0.1885
2105,-0.1464
2106,-0.2179
2107,-0.201
2108,-0.203
2109,-0.2727
2110,-0.2222
2111,-0.2085
2112,-0.2505
2113,-0.2798
2114,-0.2351
2115,-0.3213
2116,-0.3223
2117,-0.2559
2118,-0.252
2119,-0.26
2120,-0.2886
2121,-0.2488
2122,-0.2754
2123,-0.2375
2124,-0.1345
2125,-0.1539
2126,-0.12
2127,-0.1809
2128,-0.1655
2129,-0.1458
2130,-0.1844
2131,-0.2467
2132,-0.2172
2133,-0.2002
2134,-0.2273
2135,-0.2386
2136,-0.1173
2137,-0.0613
2138,-0.061
2139,-0.0198
2140,-0.0898
2141,-0.0815
2142,-0.1635
2143,-0.1691
2144,-0.1102
2145,-0.1317
2146,-0.1079
2147,-0.0651
2148,-0.0659
2149,-0.1029
2150,-0.0614
2151,-0.0323
2152,-0.1372
2153,-0.0981
2154,-0.1643
2155,-0.1355
2156,-0.1142
2157,-0.1497
2158,-0.1514
2159,-0.271
2160,-0.2223
2161,-0.1973
2162,-0.1625
2163,-0.1833
2164,-0.2078
2165,-0.2205
2166,-0.156
2167,-0.1244
2168,-0.0978
2169,-0.0143
2170,-0.042
2171,-0.0495
2172,-0.134
2173,-0.1919
2174,-0.193
2175,-0.1327
2176,-0.1613
2177,-0.127
2178,-0.1238
2179,-0.1099
2180,-0.1064
2181,-0.1034
2182,-0.1015
2183,-0.0362
2184,-0.0263
2185,0.001
2186,-0.0255
2187,0.0445
2188,0.0604
2189,0.1337
2190,0.0738
2191,-0.0141
2192,-0.0408
2193,-0.0326
2194,0.0186
2195,0.0102
2196,-0.0308
2197,-0.0128
2198,0.06
2199,0.0224
2200,-0.0197
2201,-0.047
2202,-0.0603
2203,-0.0904
2204,-0.1582
2205,-0.0802
2206,-0.1517
2207,-0.1137
2208,-0.0675
2209,-0.0661
2210,-0.0985
2211,-0.1346
2212,-0.2039
2213,-0.1934
2214,-0.2148
2215,-0.26
2216,-0.2896
2217,-0.2832
2218,-0.3416
2219,-0.3752
2220,-0.392
2221,-0.3682
2222,-0.3848
2223,-0.3855
2224,-0.4792
2225,-0.4119
2226,-0.405
2227,-0.3628
2228,-0.394
2229,-0.3794
2230,-0.3752
2231,-0.4016
2232,-0.4075
2233,-0.467
2234,-0.4062
2235,-0.3118
2236,-0.2786
2237,-0.3203
2238,-0.3215
2239,-0.2737
2240,-0.292
2241,-0.28
2242,-0.256
2243,-0.2803
2244,-0.326
2245,-0.3025
2246,-0.2386
2247,-0.1461
2248,-0.1573
2249,-0.1371
2250,-0.091
2251,-0.0895
2252,-0.1267
2253,-0.0727
2254,-0.0046
2255,-0.0281
2256,0.0028
2257,0.0233
2258,0.0206
2259,0.076
2260,0.0175
2261,0.1239
2262,0.0946
2263,0.1249
2264,0.0699
2265,-0.0039
2266,0.0584
2267,-0.0039
2268,0.0141
2269,0.0123
2270,-0.0358
2271,-0.0582
2272,-0.0182
2273,-0.0783
2274,-0.0775
2275,-0.1604
2276,-0.153
2277,-0.1772
2278,-0.2094
2279,-0.1359
2280,-0.155
2281,-0.1877
2282,-0.2192
2283,-0.1855
2284,-0.1807
2285,-0.1628
2286,-0.128
2287,-0.0968
2288,-0.1342
2289,-0.1685
2290,-0.1493
2291,-0.1763
2292,-0.2018
2293,-0.2438
2294,-0.263
2295,-0.2527
2296,-0.3022
2297,-0.2303
2298,-0.24
2299,-0.2367
2300,-0.2031
2301,-0.2776
2302,-0.2471
2303,-0.2793
2304,-0.2927
2305,-0.2927
2306,-0.3364
2307,-0.354
2308,-0.2338
2309,-0.2063
2310,-0.1385
2311,-0.1484
2312,-0.0757
2313,-0.0273
2314,-0.0745
2315,-0.0317
2316,-0.0302
2317,0.0092
2318,-0.0297
2319,-0.0725
2320,-0.0801
2321,-0.1078
2322,-0.1175
2323,-0.1654
2324,-0.1812
2325,-0.2162
2326,-0.17
2327,-0.1613
2328,-0.186
2329,-0.1774
2330,-0.1741
2331,-0.1823
2332,-0.254
2333,-0.288
2334,-0.2544
2335,-0.2352
2336,-0.2231
2337,-0.1808
2338,-0.1703
2339,-0.1818
2340,-0.1087
2341,0.0147
2342,0.0331
2343,0.0233
2344,-0.0048
2345,-0.0211
2346,0.0029
2347,0.0062
2348,0.044
2349,0.0525
2350,0.0181
2351,0.0325
2352,0.035
2353,0.0593
2354,0.112
2355,0.0919
2356,0.0953
2357,0.0953
2358,0.175
2359,0.1842
2360,0.2089
2361,0.2106
2362,0.1694
2363,0.219
2364,0.2437
2365,0.2
2366,0.2168
2367,0.257
2368,0.2281
2369,0.1974
2370,0.1522
2371,0.2075
2372,0.1595
2373,0.1626
2374,0.1765
2375,0.0985
2376,0.0834
2377,0.0997
2378,-0.0007
2379,-0.0504
2380,-0.1265
2381,-0.1616
2382,-0.1733
2383,-0.272
2384,-0.2343
2385,-0.237
2386,-0.2065
2387,-0.2264
2388,-0.274
2389,-0.339
2390,-0.3296
2391,-0.3652
2392,-0.3242
2393,-0.2952
2394,-0.2732
2395,-0.2268
2396,-0.2876
2397,-0.2935
2398,-0.2688
2399,-0.262
2400,-0.211
2401,-0.1907
2402,-0.2087
2403,-0.1813
2404,-0.0986
2405,-0.0802
2406,-0.153
2407,-0.0782
2408,-0.0429
2409,-0.0217
2410,-0.035
2411,-0.129
2412,-0.1411
2413,-0.1075
2414,-0.0863
2415,0.0144
2416,0.0913
2417,0.0363
2418,0.0844
2419,0.0047
2420,0.0455
2421,0.0693
2422,0.0189
2423,0.0499
2424,0.0476
2425,0.0835
2426,0.1098
2427,0.0962
2428,-0.0134
2429,-0.0068
2430,-0.1037
2431,-0.0795
2432,-0.0924
2433,-0.1151
2434,-0.1434
2435,-0.1101
2436,-0.1199
2437,-0.1622
2438,-0.1261
2439,-0.148
2440,-0.1404
2441,-0.1345
2442,-0.1888
2443,-0.2188
2444,-0.2378
2445,-0.2607
2446,-0.2357
2447,-0.3054
2448,-0.2788
2449,-0.2893
2450,-0.343
2451,-0.3845
2452,-0.3606
2453,-0.3542
2454,-0.2367
2455,-0.2964
2456,-0.3018
2457,-0.3228
2458,-0.3965
2459,-0.3438
2460,-0.5024
2461,-0.4846
2462,-0.507
2463,-0.4514
2464,-0.4587
2465,-0.3586
2466,-0.3843
2467,-0.3362
2468,-0.3777
2469,-0.372
2470,-0.405
2471,-0.4414
2472,-0.3977
2473,-0.4219
2474,-0.4604
2475,-0.511
2476,-0.5215
2477,-0.5454
2478,-0.5776
2479,-0.5996
2480,-0.579
2481,-0.559
2482,-0.523
2483,-0.534
2484,-0.5264
2485,-0.513
2486,-0.5283
2487,-0.5703
2488,-0.559
2489,-0.6484
2490,-0.6406
2491,-0.6553
2492,-0.65
2493,-0.5923
2494,-0.6465
2495,-0.5566
2496,-0.603
2497,-0.5737
2498,-0.581
2499,-0.581
2500,-0.5913
2501,-0.607
2502,-0.6113
2503,-0.565
2504,-0.6025
2505,-0.532
2506,-0.546
2507,-0.549
2508,-0.5435
2509,-0.558
2510,-0.52
2511,-0.5005
2512,-0.5254
2513,-0.509
2514,-0.461
2515,-0.4148
2516,-0.4104
2517,-0.3748
2518,-0.3735
2519,-0.329
2520,-0.3235
2521,-0.3823
2522,-0.339
2523,-0.341
2524,-0.4084
2525,-0.382
2526,-0.4878
2527,-0.4192
2528,-0.417
2529,-0.3918
2530,-0.3694
2531,-0.379
2532,-0.4163
2533,-0.4207
2534,-0.4128
2535,-0.452
2536,-0.403
2537,-0.4065
2538,-0.4216
2539,-0.3765
2540,-0.4446
2541,-0.4268
2542,-0.4312
2543,-0.388
2544,-0.3738
2545,-0.3787
2546,-0.3022
2547,-0.276
2548,-0.2249
2549,-0.3286
2550,-0.3943
2551,-0.3767
2552,-0.409
2553,-0.3923
2554,-0.3962
2555,-0.3845
2556,-0.2915
2557,-0.2915
2558,-0.2413
2559,-0.1454
2560,-0.1313
2561,-0.0569
2562,-0.1372
2563,-0.0865
2564,-0.1145
2565,-0.1646
2566,-0.0999
2567,-0.1064
2568,-0.1018
2569,-0.1294
2570,-0.114
2571,-0.1595
2572,-0.1436
2573,-0.159
2574,-0.211
2575,-0.1941
2576,-0.2056
2577,-0.1786
2578,-0.2295
2579,-0.232
2580,-0.2028
2581,-0.26
2582,-0.297
2583,-0.3374
2584,-0.2439
2585,-0.2312
2586,-0.2274
2587,-0.2368
2588,-0.2732
2589,-0.285
2590,-0.275
2591,-0.3264
2592,-0.3108
2593,-0.3667
2594,-0.367
2595,-0.3745
2596,-0.347
2597,-0.2766
2598,-0.2903
2599,-0.237
2600,-0.1364
2601,-0.1912
2602,-0.1522
2603,-0.1462
2604,-0.1368
2605,-0.1248
2606,-0.0714
2607,-0.0555
2608,-0.0165
2609,-0.0174
2610,-0.035
2611,-0.0326
2612,-0.0613
2613,-0.0634
2614,-0.0294
2615,-0.0173
2616,-0.0538
2617,0.0147
2618,0.0135
2619,-0.0451
2620,-0.0526
2621,-0.0764
2622,-0.0506
2623,-0.0102
2624,-0.0161
2625,-0.0419
2626,-0.0695
2627,-0.0802
2628,-0.0924
2629,-0.1027
2630,-0.0969
2631,-0.1177
2632,-0.1271
2633,-0.1481
2634,-0.1904
2635,-0.2
2636,-0.1769
2637,-0.1317
2638,-0.1152
2639,-0.1025
2640,-0.1136
2641,-0.153
2642,-0.2347
2643,-0.2502
2644,-0.1948
2645,-0.1926
2646,-0.1663
2647,-0.1812
2648,-0.158
2649,-0.1829
2650,-0.2151
2651,-0.1344
2652,-0.1354
2653,-0.1221
2654,-0.1086
2655,-0.0481
2656,-0.0952
2657,-0.1036
2658,-0.1855
2659,-0.1788
2660,-0.1635
2661,-0.165
2662,-0.1704
2663,-0.1602
2664,-0.1842
2665,-0.201
2666,-0.1954
2667,-0.2122
2668,-0.2473
2669,-0.2386
2670,-0.2372
2671,-0.2391
2672,-0.3167
2673,-0.391
2674,-0.4153
2675,-0.408
2676,-0.397
2677,-0.3225
2678,-0.3296
2679,-0.2925
2680,-0.2778
2681,-0.2151
2682,-0.211
2683,-0.2289
2684,-0.2253
2685,-0.2666
2686,-0.3362
2687,-0.3142
2688,-0.3076
2689,-0.2603
2690,-0.2477
2691,-0.261
2692,-0.1959
2693,-0.1292
2694,-0.137
2695,-0.1583
2696,-0.1096
2697,-0.1032
2698,-0.075
2699,-0.0447
2700,-0.0467
2701,-0.0438
2702,-0.0363
2703,-0.0487
2704,-0.0577
2705,-0.1067
2706,-0.086
2707,-0.0312
2708,-0.0068
2709,-0.0236
2710,-0.0388
2711,-0.0704
2712,-0.0449
2713,-0.0276
2714,-0.1073
2715,-0.1047
2716,-0.178
2717,-0.1278
2718,-0.1606
2719,-0.1533
2720,-0.1039
2721,-0.0482
2722,-0.0678
2723,-0.0572
2724,-0.0549
2725,-0.0862
2726,-0.0324
2727,-0.1237
2728,-0.1714
2729,-0.1782
2730,-0.1532
2731,-0.1691
2732,-0.2094
2733,-0.1763
2734,-0.2695
2735,-0.2595
2736,-0.2595
2737,-0.2484
2738,-0.2213
2739,-0.2021
2740,-0.1625
2741,-0.1582
2742,-0.1451
2743,-0.1094
2744,-0.0633
2745,-0.0396
2746,0.0063
2747,-0.0345
2748,-0.034
2749,0.0425
2750,0.0342
2751,0.0079
2752,-0.0223
2753,-0.0169
2754,-0.0493
2755,-0.079
2756,-0.1476
2757,-0.1519
2758,-0.1652
2759,-0.208
2760,-0.2362
2761,-0.2551
2762,-0.2228
2763,-0.2291
2764,-0.251
2765,-0.2339
2766,-0.2188
2767,-0.211
2768,-0.3093
2769,-0.2213
2770,-0.3022
2771,-0.3313
2772,-0.3464
2773,-0.282
2774,-0.2917
2775,-0.2477
2776,-0.2534
2777,-0.324
2778,-0.3474
2779,-0.3696
2780,-0.3533
2781,-0.3271
2782,-0.2756
2783,-0.2598
2784,-0.2512
2785,-0.29
2786,-0.2795
2787,-0.2808
2788,-0.2107
2789,-0.1803
2790,-0.1521
2791,-0.0691
2792,-0.038
2793,-0.0618
2794,-0.0187
2795,-0.0153
2796,0.0402
2797,0.0133
2798,0.0202
2799,0.0157
2800,-0.0369
2801,-0.1059
2802,-0.0512
2803,0.0285
2804,0.0639
2805,0.1472
2806,0.1519
2807,0.1782
2808,0.1554
2809,0.1506
2810,0.0913
2811,0.0933
2812,0.1086
2813,0.1077
2814,0.0853
2815,-0.0162
2816,-0.0368
2817,0.0187
2818,-0.0092
2819,-0.055
2820,-0.0922
2821,-0.1263
2822,-0.0215
2823,-0.0328
2824,-0.0506
2825,-0.0718
2826,-0.1255
2827,-0.1139
2828,-0.0569
2829,-0.0818
2830,-0.1058
2831,-0.1263
2832,-0.0682
2833,-0.061
2834,-0.0345
2835,-0.0167
2836,0.0636
2837,0.0368
2838,0.0262
2839,-0.0067
2840,-0.041
2841,-0.0108
2842,-0.075
2843,-0.1357
2844,-0.132
2845,-0.1204
2846,-0.1199
2847,-0.148
2848,-0.067
2849,-0.0205
2850,0.0607
2851,0.0218
2852,-0.0784
2853,-0.0766
2854,-0.0991
2855,-0.0801
2856,-0.054
2857,-0.1225
2858,-0.0897
2859,-0.0471
2860,0.0012
2861,0.0311
2862,-0.002
2863,-0.0542
2864,-0.0478
2865,-0.0249
2866,-0.0146
2867,-0.0281
2868,-0.0295
2869,-0.0232
2870,0.0124
2871,0.0173
2872,-0.0124
2873,-0.0474
2874,-0.0775
2875,-0.0763
2876,-0.0562
2877,0.0051
2878,0.0194
2879,0.0782
2880,0.0828
2881,0.0887
2882,0.1191
2883,0.1052
2884,0.0897
2885,0.1284
2886,0.1882
2887,0.2109
2888,0.2468
2889,0.2776
2890,0.362
2891,0.3499
2892,0.358
2893,0.272
2894,0.2354
2895,0.2454
2896,0.2377
2897,0.2394
2898,0.2605
2899,0.2886
2900,0.3206
2901,0.2947
2902,0.3096
2903,0.3281
2904,0.3147
2905,0.3047
2906,0.2812
2907,0.2815
2908,0.306
2909,0.329
2910,0.3113
2911,0.2737
2912,0.292
2913,0.3528
2914,0.3647
2915,0.3635
2916,0.3254
2917,0.2893
2918,0.2786
2919,0.2808
2920,0.2292
2921,0.2281
2922,0.1902
2923,0.1387
2924,0.1516
2925,0.1209
2926,0.1677
2927,0.1174
2928,0.144
2929,0.177
2930,0.16
2931,0.1873
2932,0.1726
2933,0.2386
2934,0.1528
2935,0.098
2936,0.1135
2937,0.0775
2938,0.0957
2939,0.1203
2940,0.1696
2941,0.2031
2942,0.2147
2943,0.1431
2944,0.1465
2945,0.1599
2946,0.1532
2947,0.1041
2948,0.0199
2949,-0.0228
2950,-0.0357
2951,-0.0224
2952,0.0067
2953,0.0172
2954,0.0625
2955,0.1061
2956,0.099
2957,0.1053
2958,0.1268
2959,0.1326
2960,0.1245
2961,0.1362
2962,0.1115
2963,0.1192
2964,0.0273
2965,0.0155
2966,0.0116
2967,-0.0383
2968,-0.0599
2969,-0.0011
2970,0.0741
2971,0.0316
2972,0.0711
2973,0.0459
2974,0.0401
2975,-0.0137
2976,-0.0443
2977,-0.0179
2978,0.0078
2979,0.0129
2980,0.0573
2981,0.0303
2982,0.0168
2983,0.0649
2984,0.066
2985,0.0497
2986,0.0526
2987,0.0523
2988,-0.0084
2989,-0.0597
2990,-0.0998
2991,-0.0772
2992,-0.0694
2993,-0.134
2994,-0.1759
2995,-0.1832
2996,-0.1812
2997,-0.2032
2998,-0.1973
2999,-0.1239
3000,-0.1045
3001,-0.1497
3002,-0.0814
3003,-0.1161
3004,-0.1555
3005,-0.2252
3006,-0.2142
3007,-0.266
3008,-0.2744
3009,-0.3042
3010,-0.3584
3011,-0.368
3012,-0.374
3013,-0.2913
3014,-0.304
3015,-0.2515
3016,-0.2051
3017,-0.1846
3018,-0.2036
3019,-0.2487
3020,-0.1583
3021,-0.1771
3022,-0.198
3023,-0.2233
3024,-0.2512
3025,-0.1545
3026,-0.1705
3027,-0.121
3028,-0.0307
3029,-0.0684
3030,-0.0732
3031,-0.0607
3032,0.0463
3033,0.0639
3034,0.0532
3035,0.0502
3036,0.0519
3037,0.0788
3038,0.0646
3039,0.1176
3040,0.1829
3041,0.227
3042,0.2498
3043,0.262
3044,0.2201
3045,0.264
3046,0.3423
3047,0.3223
3048,0.3
3049,0.2712
3050,0.1971
3051,0.1316
3052,0.1335
3053,0.1328
3054,0.1772
3055,0.1017
3056,0.1624
3057,0.1967
3058,0.2778
3059,0.3186
3060,0.263
3061,0.2261
3062,0.1556
3063,0.0946
3064,0.1527
3065,0.1833
3066,0.1941
3067,0.1956
3068,0.1453
3069,0.1604
3070,0.2106
3071,0.2432
3072,0.284
3073,0.2917
3074,0.284
3075,0.2458
3076,0.2257
3077,0.225
3078,0.2634
3079,0.3481
3080,0.3389
3081,0.307
3082,0.3064
3083,0.3108
3084,0.3474
3085,0.3506
3086,0.4077
3087,0.3777
3088,0.4055
3089,0.4592
3090,0.44
3091,0.382
3092,0.2996
3093,0.2998
3094,0.2869
3095,0.2284
3096,0.2656
3097,0.3315
3098,0.4055
3099,0.427
3100,0.4326
3101,0.388
3102,0.2996
3103,0.3257
3104,0.3645
3105,0.2925
3106,0.2605
3107,0.1741
3108,0.13
3109,0.1139
3110,0.1108
3111,0.0858
3112,0.0672
3113,0.0192
3114,-0.0175
3115,0.0099
3116,-0.02
3117,0.0062
3118,-0.012
3119,-0.0405
3120,-0.0089
3121,-0.0351
3122,0.0218
3123,-0.0255
3124,-0.0773
3125,-0.085
3126,-0.0666
3127,-0.0271
3128,-0.0625
3129,-0.0999
3130,-0.0428
3131,-0.0618
3132,-0.1432
3133,-0.1641
3134,-0.1337
3135,-0.1948
3136,-0.1891
3137,-0.1545
3138,-0.1571
3139,-0.1884
3140,-0.1885
3141,-0.1887
3142,-0.1925
3143,-0.1195
3144,-0.1039
3145,-0.1097
3146,-0.0626
3147,-0.0945
3148,-0.0833
3149,-0.0703
3150,-0.0821
3151,-0.0522
3152,-0.1154
3153,-0.1632
3154,-0.1387
3155,-0.1754
3156,-0.135
3157,-0.1667
3158,-0.1473
3159,-0.1719
3160,-0.1428
3161,-0.1237
3162,-0.1271
3163,-0.1461
3164,-0.1177
3165,-0.1399
3166,-0.0373
3167,-0.015
3168,0.0036
3169,-0.0445
3170,-0.0257
3171,-0.0366
3172,-0.0033
3173,0.032
3174,-0.0447
3175,0.0025
3176,-0.012
3177,-0.0369
3178,-0.0795
3179,-0.1412
3180,-0.1442
3181,-0.1505
3182,-0.0643
3183,-0.0504
3184,-0.0584
3185,-0.0715
3186,-0.1036
3187,-0.0251
3188,-0.0076
3189,0.0416
3190,0.0609
3191,0.0594
3192,0.0342
3193,0.0609
3194,0.0724
3195,0.0695
3196,0.0662
3197,0.0954
3198,0.133
3199,0.118
3200,0.1201
3201,0.0503
3202,0.0214
3203,-0.0282
3204,-0.0301
3205,0.0117
3206,0.0281
3207,-0.0295
3208,-0.1203
3209,-0.0469
3210,-0.107
3211,-0.1138
3212,-0.0281
3213,0.0171
3214,0.0454
3215,0.0312
3216,0.0532
3217,0.0279
3218,0.0752
3219,0.1158
3220,0.0835
3221,0.1125
3222,0.0727
3223,0.1376
3224,0.0886
3225,0.1082
3226,0.1152
3227,0.1453
3228,0.1838
3229,0.1289
3230,0.1008
3231,0.0411
3232,0.0604
3233,0.0484
3234,0.0942
3235,0.1227
3236,0.1064
3237,0.1875
3238,0.2598
3239,0.2408
3240,0.221
3241,0.2435
3242,0.2769
3243,0.3152
3244,0.277
3245,0.2323
3246,0.3132
3247,0.242
3248,0.2432
3249,0.26
3250,0.3005
3251,0.21
3252,0.2263
3253,0.1846
3254,0.1273
3255,0.1002
3256,0.0399
3257,0.0901
3258,0.0479
3259,0.0742
3260,0.059
3261,-0.0076
3262,-0.0127
3263,-0.0605
3264,0.0487
3265,0.0768
3266,0.1672
3267,0.1503
3268,0.1733
3269,0.1203
3270,0.0376
3271,0.0272
3272,0.0528
3273,-0.001
3274,0.037
3275,0.0033
3276,-0.0386
3277,-0.0917
3278,-0.0321
3279,-0.0074
3280,0.0126
3281,-0.0106
3282,-0.0394
3283,-0.1036
3284,-0.1401
3285,-0.1934
3286,-0.1624
3287,-0.2146
3288,-0.2001
3289,-0.1376
3290,-0.0846
3291,-0.0407
3292,-0.0797
3293,-0.1176
3294,-0.2002
3295,-0.1628
3296,-0.1017
3297,-0.1427
3298,-0.165
3299,-0.2146
3300,-0.1912
3301,-0.173
3302,-0.1837
3303,-0.2314
3304,-0.1735
3305,-0.1577
3306,-0.146
3307,-0.1934
3308,-0.1624
3309,-0.1694
3310,-0.0827
3311,-0.056
3312,-0.0118
3313,-0.0686
3314,-0.0323
3315,0.0147
3316,-0.0242
3317,0.046
3318,0.1265
3319,0.175
3320,0.1538
3321,0.1611
3322,0.1534
3323,0.158
3324,0.1621
3325,0.1636
3326,0.1344
3327,0.1207
3328,0.1661
3329,0.2783
3330,0.2869
3331,0.3105
3332,0.3804
3333,0.378
3334,0.4214
3335,0.3977
3336,0.364
3337,0.3867
3338,0.4226
3339,0.3865
3340,0.4565
3341,0.5107
3342,0.4954
3343,0.4602
3344,0.4734
3345,0.433
3346,0.4014
3347,0.3662
3348,0.3738
3349,0.328
3350,0.3923
3351,0.4038
3352,0.354
3353,0.2668
3354,0.2888
3355,0.3384
3356,0.332
3357,0.3816
3358,0.3188
3359,0.289
3360,0.307
3361,0.3723
3362,0.3997
3363,0.3538
3364,0.2405
3365,0.1566
3366,0.0954
3367,0.0765
3368,0.052
3369,0.0474
3370,0.0463
3371,0.0487
3372,0.0556
3373,0.0093
3374,0.0554
3375,-0.0245
3376,-0.0414
3377,-0.0109
3378,0.0596
3379,-0.0093
3380,-0.0187
3381,-0.0457
3382,-0.0259
3383,0.0784
3384,0.0952
3385,-0.0218
3386,0.0241
3387,0.0337
3388,0.0066
3389,-0.0116
3390,0.0271
3391,0.0686
3392,0.1066
3393,0.143
3394,0.164
3395,0.2183
3396,0.164
3397,0.1812
3398,0.211
3399,0.2374
3400,0.2094
3401,0.2222
3402,0.1832
3403,0.2544
3404,0.1674
3405,0.1968
3406,0.2036
3407,0.2201
3408,0.2057
3409,0.1602
3410,0.1719
3411,0.0394
3412,-0.002
3413,-0.1059
3414,-0.0412
3415,-0.0283
3416,-0.0233
3417,-0.0258
3418,-0.1368
3419,-0.1078
3420,-0.0372
3421,-0.0616
3422,-0.0548
3423,0.0157
3424,0.024
3425,-0.0104
3426,-0.0788
3427,-0.1178
3428,-0.073
3429,-0.1164
3430,-0.1664
3431,-0.1103
3432,-0.1218
3433,-0.1201
3434,-0.0573
3435,-0.0072
3436,-0.0094
3437,0.0444
3438,0.0371
3439,0.0286
3440,-0.0463
3441,-0.096
3442,-0.1506
3443,-0.1145
3444,-0.075
3445,-0.0185
3446,0.1316
3447,0.1505
3448,0.2091
3449,0.1925
3450,0.1635
3451,0.172
3452,0.1969
3453,0.2603
3454,0.2216
3455,0.2522
3456,0.2423
3457,0.2343
3458,0.2505
3459,0.2222
3460,0.2627
3461,0.352
3462,0.3486
3463,0.2181
3464,0.2352
3465,0.2057
3466,0.1534
3467,0.1368
3468,0.1738
3469,0.1033
3470,0.1562
3471,0.1353
3472,0.1178
3473,0.035
3474,0.1207
3475,0.1642
3476,0.1963
3477,0.2148
3478,0.1575
3479,0.148
3480,0.0594
3481,-0.0418
3482,0.0353
3483,-0.0083
3484,-0.0125
3485,-0.0138
3486,0.0174
3487,0.0452
3488,0.011
3489,-0.0383
3490,-0.0541
3491,-0.0296
3492,0.0784
3493,0.0419
3494,0.0605
3495,0.0374
3496,-0.0099
3497,-0.0244
3498,0.0842
3499,0.0578
3500,0.0736
3501,0.1396
3502,0.1298
3503,0.0862
3504,0.1114
3505,0.0912
3506,0.155
3507,0.1538
3508,0.1633
3509,0.1613
3510,0.1934
3511,0.203
3512,0.1716
3513,0.2429
3514,0.24
3515,0.3306
3516,0.3264
3517,0.217
3518,0.26
3519,0.2495
3520,0.2576
3521,0.2499
3522,0.2009
3523,0.1971
3524,0.2025
3525,0.1311
3526,0.1464
3527,0.0795
3528,0.099
3529,0.0931
3530,0.1006
3531,0.1022
3532,0.1131
3533,0.0783
3534,0.1544
3535,0.1685
3536,0.1075
3537,0.0961
3538,0.0551
3539,0.1219
3540,0.1375
3541,0.0841
3542,0.0901
3543,0.0831
3544,0.1134
3545,0.0649
3546,0.0413
3547,0.1036
3548,0.1335
3549,0.1893
3550,0.1454
3551,0.1718
3552,0.1891
3553,0.1946
3554,0.225
3555,0.2119
3556,0.1677
3557,0.1594
3558,0.1663
3559,0.264
3560,0.2673
3561,0.2542
3562,0.2465
3563,0.2588
3564,0.2659
3565,0.3164
3566,0.2915
3567,0.3643
3568,0.354
3569,0.3633
3570,0.3826
3571,0.4138
3572,0.4648
3573,0.5103
3574,0.522
3575,0.438
3576,0.4521
3577,0.4287
3578,0.4858
3579,0.4683
3580,0.4775
3581,0.3628
3582,0.3125
3583,0.3027
3584,0.19
3585,0.176
3586,0.2015
3587,0.2155
3588,0.146
3589,0.1138
3590,0.1074
3591,0.1277
3592,0.1032
3593,0.0749
3594,0.0742
3595,0.0637
3596,0.052
3597,-0.0024
3598,-0.0021
3599,-0.0354
3600,-0.0675
3601,-0.0716
3602,-0.0819
3603,-0.0181
3604,-0.1049
3605,-0.0917
3606,-0.1128
3607,-0.1322
3608,-0.1252
3609,-0.109
3610,-0.0586
3611,-0.0824
3612,-0.0398
3613,-0.0053
3614,-0.0678
3615,-0.0985
3616,-0.02
3617,0.0212
3618,0.0255
3619,0.0987
3620,0.1023
3621,0.0479
3622,0.0301
3623,0.1132
3624,0.0887
3625,0.0905
3626,0.1075
3627,0.1694
3628,0.2878
3629,0.2042
3630,0.2263
3631,0.1786
3632,0.2029
3633,0.1929
3634,0.2206
3635,0.1539
3636,0.1418
3637,0.1248
3638,0.039
3639,0.0393
3640,-0.0049
3641,0.0741
3642,0.0434
3643,0.0285
3644,-0.0626
3645,-0.0907
3646,-0.0106
3647,-0.0518
3648,-0.0641
3649,-0.0166
3650,0.0213
3651,0.024
3652,0.0138
3653,-0.0542
3654,-0.1426
3655,-0.1292
3656,-0.0781
3657,-0.1138
3658,-0.1545
3659,-0.1135
3660,-0.1375
3661,-0.0666
3662,-0.0792
3663,-0.1501
3664,-0.1164
3665,-0.125
3666,-0.1022
3667,-0.1058
3668,-0.0757
3669,-0.0273
3670,-0.0022
3671,0.0519
3672,0.0229
3673,0.0848
3674,0.1241
3675,0.1552
3676,0.0805
3677,0.0889
3678,0.1038
3679,0.0841
3680,0.1602
3681,0.1197
3682,0.1394
3683,0.1236
3684,0.1627
3685,0.1704
3686,0.192
3687,0.1714
3688,0.2023
3689,0.2842
3690,0.2732
3691,0.25
3692,0.272
3693,0.293
3694,0.3281
3695,0.4365
3696,0.361
3697,0.3386
3698,0.3755
3699,0.3699
3700,0.3926
3701,0.4531
3702,0.452
3703,0.3977
3704,0.2908
3705,0.3215
3706,0.338
3707,0.3308
3708,0.297
3709,0.2896
3710,0.2416
3711,0.2366
3712,0.2086
3713,0.1482
3714,0.1617
3715,0.1439
3716,0.1142
3717,0.0826
3718,0.1077
3719,0.0233
3720,0.0103
3721,0.0905
3722,0.0809
3723,0.069
3724,0.024
3725,0.0178
3726,0.0545
3727,0.0448
3728,0.0454
3729,-0.0143
3730,-0.094
3731,-0.077
3732,-0.0536
3733,-0.1542
3734,-0.1993
3735,-0.1442
3736,-0.22
3737,-0.1672
3738,-0.1884
3739,-0.1956
3740,-0.1967
3741,-0.1963
3742,-0.195
3743,-0.2072
3744,-0.2115
3745,-0.2169
3746,-0.2097
3747,-0.1571
3748,-0.1171
3749,-0.127
3750,-0.2083
3751,-0.1631
3752,-0.1615
3753,-0.1805
3754,-0.1729
3755,-0.1437
3756,-0.2
3757,-0.1538
3758,-0.0805
3759,-0.034
3760,-0.0297
3761,-0.0438
3762,-0.0421
3763,-0.1122
3764,-0.1107
3765,-0.0733
3766,-0.0637
3767,-0.0658
3768,-0.0212
3769,0.074
3770,0.0638
3771,0.1423
3772,0.1616
3773,0.188
3774,0.215
3775,0.1917
3776,0.1097
3777,0.1628
3778,0.1873
3779,0.2457
3780,0.2354
3781,0.269
3782,0.2546
3783,0.2341
3784,0.2737
3785,0.2339
3786,0.2067
3787,0.2373
3788,0.2676
3789,0.327
3790,0.2925
3791,0.3093
3792,0.316
3793,0.216
3794,0.2195
3795,0.2078
3796,0.2369
3797,0.3389
3798,0.3188
3799,0.2666
3800,0.2216
3801,0.191
3802,0.1197
3803,0.1037
3804,0.0357
3805,-0.025
3806,-0.0553
3807,-0.1329
3808,-0.125
3809,-0.0037
3810,-0.0001
3811,0.0478
3812,-0.0106
3813,-0.1011
3814,-0.1047
3815,-0.0672
3816,-0.1157
3817,-0.0858
3818,-0.0574
3819,-0.0839
3820,0.0214
3821,0.0176
3822,0.0128
3823,-0.0593
3824,-0.0731
3825,-0.062
3826,-0.0421
3827,-0.0557
3828,-0.011
3829,-0.0308
3830,0.0102
3831,-0.0545
3832,-0.1454
3833,-0.0989
3834,-0.03
3835,-0.053
3836,-0.0318
3837,0.0452
3838,0.1151
3839,0.1486
3840,0.1934
3841,0.1779
3842,0.2471
3843,0.2954
3844,0.2062
3845,0.1473
3846,0.1357
3847,0.0807
3848,0.191
3849,0.0947
3850,0.13
3851,0.1625
3852,0.1455
3853,0.1151
3854,0.1067
3855,0.1156
3856,0.1213
3857,0.1077
3858,0.1077
3859,0.1092
3860,0.0872
3861,0.0793
3862,0.081
3863,0.1425
3864,0.1455
3865,0.1318
3866,0.1345
3867,0.1761
3868,0.1903
3869,0.1699
3870,0.1937
3871,0.2177
3872,0.2197
3873,0.1143
3874,0.0575
3875,0.0653
3876,0.053
3877,-0.0047
3878,-0.0469
3879,-0.0392
3880,-0.0037
3881,0.0214
3882,0.0833
3883,0.0258
3884,0.0665
3885,0.034
3886,0.045
3887,0.0051
3888,0.0007
3889,0.0405
3890,-0.0302
3891,-0.047
3892,-0.0242
3893,0.0191
3894,-0.0211
3895,0.0358
3896,0.019
3897,-0.0259
3898,-0.0966
3899,-0.1089
3900,-0.1042
3901,-0.0493
3902,-0.0619
3903,-0.0683
3904,-0.1367
3905,-0.1088
3906,-0.1327
3907,-0.1156
3908,-0.1346
3909,-0.0988
3910,-0.1288
3911,-0.1039
3912,-0.0939
3913,-0.1335
3914,-0.1522
3915,-0.1392
3916,-0.2117
3917,-0.2327
3918,-0.1664
3919,-0.19
3920,-0.2493
3921,-0.2886
3922,-0.2493
3923,-0.1711
3924,-0.235
3925,-0.1617
3926,-0.1416
3927,-0.1458
3928,-0.1335
3929,-0.1135
3930,-0.1633
3931,-0.1643
3932,-0.1531
3933,-0.1772
3934,-0.1755
3935,-0.2015
3936,-0.2852
3937,-0.3728
3938,-0.4038
3939,-0.364
3940,-0.3452
3941,-0.3381
3942,-0.3633
3943,-0.2866
3944,-0.2974
3945,-0.2942
3946,-0.3162
3947,-0.2756
3948,-0.2915
3949,-0.2566
3950,-0.2476
3951,-0.1736
3952,-0.1644
3953,-0.253
3954,-0.2178
3955,-0.1771
3956,-0.1816
3957,-0.2144
3958,-0.1915
3959,-0.1661
3960,-0.1863
3961,-0.1492
3962,-0.1376
3963,-0.1554
3964,-0.1694
3965,-0.1924
3966,-0.2148
3967,-0.2072
3968,-0.143
3969,-0.1312
3970,-0.1414
3971,-0.1108
3972,0.0494
3973,0.0877
3974,0.0924
3975,0.0718
3976,0.0873
3977,0.1092
3978,0.0914
3979,0.138
3980,0.1041
3981,0.1239
3982,0.0795
3983,0.1243
3984,0.1212
3985,0.0647
3986,0.0597
3987,0.046
3988,0.1328
3989,0.0875
3990,0.0972
3991,0.1242
3992,0.1256
3993,0.0297
3994,0.0155
3995,0.0459
3996,0.0312
3997,0.1095
3998,0.0931
3999,0.1054
4000,0.1497
4001,0.1777
4002,0.2075
4003,0.1569
4004,0.1523
4005,0.2328
4006,0.291
4007,0.2137
4008,0.296
4009,0.3555
4010,0.3777
4011,0.3816
4012,0.3613
4013,0.3696
4014,0.3635
4015,0.3694
4016,0.3518
4017,0.3782
4018,0.4092
4019,0.3777
4020,0.4744
4021,0.4822
4022,0.5005
4023,0.4749
4024,0.531
4025,0.5786
4026,0.5923
4027,0.6045
4028,0.6777
4029,0.7407
4030,0.6665
4031,0.7085
4032,0.604
4033,0.6367
4034,0.6143
4035,0.6353
4036,0.648
4037,0.67
4038,0.687
4039,0.614
4040,0.56
4041,0.5415
4042,0.583
4043,0.507
4044,0.4993
4045,0.414
4046,0.3806
4047,0.3667
4048,0.3264
4049,0.2683
4050,0.2927
4051,0.2642
4052,0.2358
4053,0.2289
4054,0.263
4055,0.21
4056,0.2242
4057,0.204
4058,0.2312
4059,0.204
4060,0.1971
4061,0.1819
4062,0.2015
4063,0.1564
4064,0.1406
4065,0.1403
4066,0.1025
4067,0.1019
4068,0.0856
4069,0.0239
4070,-0.014
4071,-0.0153
4072,-0.0728
4073,-0.0021
4074,-0.0076
4075,0.0567
4076,0.0265
4077,0.0414
4078,0.1051
4079,0.1605
4080,0.2393
4081,0.2358
4082,0.268
4083,0.3574
4084,0.3958
4085,0.3987
4086,0.4497
4087,0.4607
4088,0.457
4089,0.4414
4090,0.387
4091,0.3457
4092,0.3533
4093,0.3064
4094,0.344
4095,0.3147


==> misc/data/signal_vibration.csv <==
step,amplitude
0,-0.6885
1,0.715
2,-0.34
3,0.2009
4,-0.5303
5,-1.183
6,1.459
7,1.249
8,-0.1067
9,-1.204
10,2.121
11,0.0931
12,-0.2288
13,-0.522
14,-0.6333
15,-0.2255
16,-1.68
17,-0.3872
18,-1.134
19,-0.1804
20,1.26
21,-2.014
22,1.444
23,0.372
24,0.1001
25,-0.664
26,-0.0994
27,-0.901
28,-0.0796
29,-0.8745
30,0.293
31,-1.168
32,2.318
33,-0.796
34,0.3694
35,-0.7197
36,-1.95
37,-1.973
38,-0.6685
39,-1.4375
40,-0.7266
41,-1.382
42,-0.608
43,0.1469
44,-2.674
45,0.2534
46,2.238
47,-2.373
48,1.0625
49,1.399
50,0.5073
51,0.9033
52,0.5073
53,-0.4165
54,0.7935
55,-1.147
56,-0.1763
57,0.2115
58,-2.371
59,0.926
60,1.159
61,0.886
62,-1.209
63,-0.4614
64,0.4348
65,0.1353
66,0.0103
67,-0.4587
68,-1.571
69,-1.089
70,0.8315
71,0.475
72,-0.2208
73,-0.0589
74,1.158
75,0.2588
76,-0.3945
77,0.507
78,0.2219
79,-0.1375
80,-0.2905
81,1.135
82,-0.0607
83,1.126
84,-0.968
85,0.5806
86,-0.4526
87,0.28
88,0.5864
89,-0.8833
90,0.0284
91,-0.8706
92,0.7783
93,0.8555
94,0.2314
95,-0.638
96,0.6533
97,-0.0842
98,0.2264
99,-0.981
100,-1.363
101,-0.0709
102,0.0248
103,0.4597
104,0.7896
105,-1.113
106,0.536
107,0.4575
108,0.74
109,-0.297
110,-0.5854
111,0.834
112,0.0619
113,0.947
114,0.2028
115,-0.347
116,0.7183
117,1.536
118,-0.078
119,1.183
120,-0.0366
121,1.672
122,0.2487
123,-0.1862
124,0.4226
125,0.132
126,0.5283
127,0.4028
128,-0.3586
129,-1.567
130,-0.3457
131,-1.224
132,1.163
133,0.6963
134,-0.7817
135,0.6025
136,-0.1504
137,0.429
138,-1.419
139,0.0539
140,0.0926
141,1.115
142,0.0704
143,-1.005
144,-1.535
145,-0.4795
146,-0.2386
147,2.883
148,1.83
149,-0.5713
150,-0.6045
151,1.492
152,-0.3274
153,-1.461
154,-0.0555
155,0.5806
156,0.5044
157,0.133
158,-0.5146
159,1.977
160,0.3235
161,-0.2108
162,-0.3057
163,0.2493
164,-0.7803
165,0.6187
166,0.3762
167,-2.955
168,1.068
169,-1.035
170,0.0767
171,1.329
172,-1.114
173,0.6333
174,0.7393
175,-0.0166
176,-0.6616
177,-0.499
178,-1.317
179,-0.7393
180,0.2769
181,-0.433
182,-1.428
183,-1.078
184,1.082
185,0.1865
186,-0.6255
187,0.3794
188,0.0018
189,-0.6265
190,-1.545
191,1.584
192,0.2087
193,1.554
194,-0.179
195,0.0605
196,-0.765
197,0.1816
198,-0.5493
199,-0.9673
200,-1.106
201,-0.7007
202,1.061
203,1.075
204,-1.249
205,0.664
206,-0.312
207,-0.7617
208,0.1827
209,0.992
210,-0.997
211,-0.884
212,0.0257
213,-0.903
214,1.243
215,0.0789
216,2.545
217,0.7227
218,0.2029
219,-1.197
220,0.2402
221,-0.7583
222,-1.653
223,0.061
224,-0.0329
225,-1.011
226,0.8506
227,-0.1678
228,1.052
229,-1.732
230,0.2588
231,0.912
232,0.3643
233,-1.052
234,-1.015
235,-0.742
236,-0.362
237,0.185
238,0.6274
239,-1.662
240,-0.659
241,-0.3447
242,-1.019
243,0.8096
244,-1.126
245,1.048
246,-1.727
247,-1.511
248,-0.8145
249,0.3718
250,-1.126
251,-0.1012
252,0.895
253,-0.5
254,-2.48
255,2.047
256,-0.584
257,-0.223
258,-0.0975
259,-2.06
260,2.865
261,1.292
262,-0.582
263,-0.6616
264,0.2737
265,-1.064
266,-0.8325
267,-0.419
268,-0.9985
269,0.652
270,1.004
271,-0.6304
272,1.651
273,0.0146
274,0.3853
275,-0.1633
276,0.5293
277,0.6216
278,0.7183
279,-0.1696
280,-0.1296
281,-1.27
282,0.9526
283,0.0884
284,0.3367
285,-0.823
286,0.9146
287,1.931
288,-0.7935
289,0.7515
290,0.0975
291,1.774
292,0.3364
293,0.723
294,0.699
295,1.42
296,1.824
297,-0.6333
298,0.408
299,1.683
300,-0.4792
301,-1.222
302,0.5586
303,-0.8237
304,-0.1616
305,1.259
306,-1.755
307,-0.0069
308,0.609
309,-0.3044
310,1.912
311,0.6143
312,-0.1714
313,0.5703
314,0.3306
315,0.3953
316,0.4814
317,1.339
318,1.008
319,-0.7915
320,-0.0048
321,0.2874
322,0.549
323,1.282
324,-1.061
325,-0.779
326,-0.1738
327,0.5483
328,-0.9663
329,-1.641
330,-0.6797
331,0.65
332,0.4058
333,-0.978
334,-0.987
335,0.551
336,-0.3643
337,2.824
338,1.778
339,0.1002
340,2.37
341,1.282
342,-0.7383
343,-0.1083
344,-0.334
345,2.043
346,0.1924
347,-0.2644
348,-0.375
349,-0.7534
350,0.0428
351,0.9937
352,0.798
353,0.5547
354,-0.615
355,-0.331
356,0.0176
357,0.0568
358,-1.124
359,-1.539
360,1.145
361,-0.4243
362,0.8696
363,0.7935
364,-0.5654
365,0.5
366,0.2168
367,-0.723
368,0.2742
369,-0.484
370,-1.101
371,-0.384
372,0.9106
373,-0.7534
374,-0.3428
375,-0.3818
376,0.504
377,-0.704
378,-1.467
379,2.809
380,-1.908
381,-1.013
382,0.737
383,-0.4
384,0.434
385,-0.989
386,-0.226
387,-2.113
388,0.6797
389,0.501
390,0.4353
391,0.5986
392,0.2263
393,-0.86
394,0.3782
395,-2.03
396,1.103
397,-0.9365
398,-0.861
399,-0.8003
400,-0.3047
401,-0.6924
402,0.8354
403,-0.411
404,-1.069
405,0.2925
406,1.303
407,0.5977
408,-1.258
409,1.054
410,0.706
411,-0.367
412,-0.838
413,0.5996
414,2.238
415,-2.004
416,1.403
417,0.848
418,-1.509
419,-0.2659
420,0.4976
421,-0.718
422,1.328
423,0.6836
424,-0.2179
425,-0.0399
426,-1.598
427,-0.486
428,-0.2732
429,-1.036
430,-0.0724
431,-0.5273
432,0.4497
433,0.366
434,1.721
435,1.149
436,-1.298
437,-0.493
438,-0.469
439,-0.712
440,-2.902
441,0.515
442,-0.0648
443,1.456
444,0.2778
445,1.22
446,2.125
447,0.8022
448,1.062
449,0.3557
450,-0.6265
451,-1.544
452,-0.679
453,-0.946
454,-0.0356
455,1.155
456,-0.1117
457,0.0263
458,-0.098
459,-2.324
460,-0.1418
461,0.7935
462,1.055
463,-0.152
464,-1.841
465,-0.009
466,-1.329
467,0.0084
468,0.2474
469,-0.3215
470,-1.476
471,-1.656
472,0.1685
473,1.066
474,-0.845
475,-0.5474
476,0.8745
477,0.8223
478,1.002
479,0.673
480,1.3955
481,-1.892
482,-0.879
483,-1.227
484,-0.5864
485,-1.06
486,-0.587
487,-0.4397
488,0.3555
489,0.768
490,-0.0065
491,-2.416
492,-1.646
493,-0.6367
494,0.955
495,0.7476
496,1.36
497,-0.707
498,0.4573
499,0.4055
500,-0.0092
501,1.512
502,-0.4292
503,0.0811
504,0.7935
505,2.223
506,0.4949
507,1.178
508,0.262
509,-0.2534
510,1.08
511,0.1225
512,2.172
513,-0.3035
514,-0.888
515,0.2776
516,0.6123
517,-0.036
518,2.062
519,-0.7495
520,-0.3518
521,-0.8203
522,-1.276
523,-1.1455
524,0.8467
525,-1.156
526,-0.222
527,0.9453
528,0.4482
529,2.977
530,0.7344
531,2.047
532,-0.6587
533,-0.5337
534,0.1572
535,-0.4646
536,-2.13
537,0.2751
538,-0.4543
539,0.5605
540,-1.607
541,1.782
542,0.5903
543,-0.3772
544,-0.3013
545,-0.1691
546,1.139
547,1.285
548,0.039
549,-0.712
550,-1.725
551,0.8877
552,-0.1298
553,1.118
554,0.1934
555,0.3428
556,0.1407
557,0.2032
558,-0.4004
559,0.792
560,1.725
561,-0.1523
562,0.571
563,0.968
564,-2.498
565,-0.3438
566,-0.6157
567,-0.627
568,-0.464
569,1.093
570,-0.2815
571,0.745
572,0.3254
573,1.086
574,1.59
575,1.51
576,-0.0986
577,-0.0314
578,0.633
579,-0.4736
580,0.1505
581,0.1371
582,-0.9404
583,-1.571
584,1.299
585,-0.0677
586,1.666
587,-0.629
588,-0.6025
589,-1.367
590,0.269
591,-0.7773
592,1.512
593,1.684
594,0.527
595,1.809
596,-1.119
597,-1.218
598,1.108
599,0.3826
600,-0.3457
601,1.417
602,-0.891
603,-0.3682
604,1.188
605,-0.9766
606,-0.1086
607,1.191
608,0.1105
609,-1.797
610,-0.4402
611,0.4348
612,0.777
613,-1.324
614,1.255
615,-1.04
616,-1.106
617,1.354
618,1.339
619,-0.9824
620,0.0686
621,2.094
622,1.663
623,0.278
624,-0.634
625,-0.4216
626,-0.5415
627,-0.711
628,0.335
629,1.875
630,-0.904
631,0.2632
632,0.3438
633,0.8145
634,1.081
635,0.188
636,-0.6343
637,-1.653
638,-0.3828
639,1.193
640,0.2695
641,0.851
642,-0.8413
643,-0.1469
644,0.5566
645,0.575
646,1.448
647,0.5103
648,0.872
649,-1.073
650,0.4912
651,0.681
652,0.0159
653,0.936
654,1.606
655,0.9937
656,-0.652
657,0.536
658,0.2386
659,-1.951
660,-0.455
661,0.0875
662,0.698
663,1.791
664,0.869
665,0.2302
666,1.197
667,1.74
668,1.101
669,1.401
670,1.821
671,1.633
672,-0.4143
673,-0.691
674,2.195
675,1.23
676,-0.0583
677,0.5317
678,-0.1294
679,1.374
680,0.369
681,-0.4485
682,1.619
683,-1.066
684,0.9585
685,0.806
686,0.481
687,1.055
688,-0.1825
689,0.3606
690,-0.3884
691,0.4326
692,-1.095
693,-0.1251
694,0.1375
695,1.577
696,-0.733
697,1.307
698,-1.824
699,0.6235
700,0.4885
701,2.107
702,0.589
703,1.706
704,1.045
705,0.6733
706,-1.994
707,-0.4727
708,-0.251
709,-0.1497
710,-1.883
711,1.559
712,0.7715
713,-0.7466
714,0.2988
715,1.875
716,-0.539
717,-0.0442
718,1.412
719,0.2576
720,-1.362
721,-0.9106
722,-1.72
723,-1.226
724,-0.0194
725,1.617
726,-0.1103
727,0.0456
728,-0.056
729,2.318
730,-0.8823
731,1.241
732,-0.6045
733,-1.395
734,-1.517
735,0.6147
736,0.711
737,1.4795
738,-0.3972
739,0.908
740,0.2181
741,0.071
742,-1.485
743,0.544
744,1.186
745,-0.5825
746,0.4575
747,-0.3528
748,-0.0873
749,1.176
750,-1.082
751,-0.615
752,-1.05
753,1.296
754,0.0772
755,0.2471
756,-1.886
757,-1.006
758,0.2878
759,-0.46
760,0.5596
761,-2.068
762,1.091
763,-0.643
764,-0.5557
765,-0.6294
766,0.5767
767,-0.404
768,0.1425
769,0.8223
770,-0.8745
771,-1.066
772,1.223
773,0.4963
774,-0.92
775,-0.881
776,0.0265
777,-0.3877
778,0.1434
779,2.145
780,-0.5903
781,-1.27
782,-0.3904
783,-0.5615
784,0.9033
785,0.747
786,1.648
787,-0.2233
788,0.2042
789,-0.0874
790,0.4355
791,0.0242
792,-0.1978
793,0.0876
794,-0.747
795,-0.121
796,-1.255
797,-0.29
798,1.105
799,-1.024
800,-1.591
801,-1.123
802,-0.6836
803,-0.1458
804,-1.046
805,0.37
806,-1.528
807,-0.6123
808,-0.4685
809,0.437
810,-0.0979
811,-1.855
812,0.0837
813,-0.065
814,0.9136
815,-0.587
816,1.43
817,-0.2766
818,-1.107
819,-0.4211
820,0.751
821,0.1853
822,-0.0265
823,-0.4856
824,-0.1396
825,-1.994
826,-0.1704
827,-0.2632
828,2.082
829,-0.3137
830,-0.1696
831,-0.161
832,1.359
833,0.6484
834,-0.2188
835,0.2083
836,-0.566
837,-0.0365
838,-1.02
839,1.695
840,-0.1383
841,1.591
842,1.034
843,-1.448
844,0.3755
845,1.735
846,-0.1339
847,0.4856
848,0.7646
849,0.622
850,0.566
851,-2.111
852,1.527
853,0.0987
854,-0.256
855,-1.31
856,-0.3618
857,0.0487
858,0.9365
859,0.4795
860,-1.678
861,-0.2837
862,-1.076
863,-0.512
864,3.607
865,0.1895
866,0.672
867,-1.214
868,-0.2527
869,-0.9414
870,-0.4092
871,-0.0079
872,-1.758
873,-0.9365
874,1.961
875,-0.3777
876,0.3738
877,0.8203
878,0.715
879,-0.4077
880,-0.0677
881,0.313
882,-0.3938
883,1.156
884,1.772
885,-1.632
886,0.3586
887,-1.127
888,-0.1744
889,-0.535
890,1.305
891,0.2634
892,1.027
893,-0.661
894,-0.288
895,-0.9946
896,-0.9067
897,-0.1998
898,0.896
899,1.718
900,0.0644
901,-0.627
902,-0.8975
903,0.4026
904,0.569
905,0.5674
906,0.5605
907,0.1305
908,0.656
909,0.411
910,1.045
911,1.973
912,0.9414
913,-1.663
914,-0.4807
915,-1.574
916,-1.3955
917,-0.8813
918,0.0817
919,-0.3938
920,0.0106
921,0.0082
922,-0.3257
923,-0.2012
924,-1.728
925,-0.2915
926,2.11
927,-0.287
928,-0.4578
929,0.2578
930,-1.6045
931,-1.732
932,0.277
933,1.665
934,0.4023
935,-0.3696
936,1.481
937,0.343
938,0.0232
939,0.0214
940,-0.2155
941,1.125
942,-2.799
943,-0.0446
944,-0.461
945,-1.358
946,0.582
947,-0.854
948,-0.026
949,-0.9854
950,-1.002
951,1.536
952,0.1571
953,-0.7085
954,-1.335
955,-0.3608
956,-0.259
957,0.8574
958,-0.4363
959,0.6455
960,0.5776
961,0.391
962,-0.9893
963,0.623
964,0.5205
965,0.6655
966,1.557
967,-0.9727
968,0.417
969,-0.019
970,-0.049
971,-0.3176
972,0.608
973,1.215
974,-2.03
975,0.5146
976,0.1982
977,-1.287
978,0.759
979,0.3843
980,-0.2913
981,1.792
982,0.7866
983,-1.207
984,-0.3694
985,0.958
986,0.6616
987,1.179
988,-1.047
989,-0.3394
990,0.7754
991,0.285
992,0.92
993,0.553
994,-0.6514
995,0.1674
996,-0.929
997,1.497
998,-2.174
999,0.9453
1000,-0.854
1001,0.0071
1002,1.53
1003,-1.485
1004,1.244
1005,-0.917
1006,0.82
1007,-0.564
1008,0.3853
1009,0.2546
1010,-1.075
1011,0.3088
1012,-0.2028
1013,0.8857
1014,0.2158
1015,0.6606
1016,-0.5737
1017,1.141
1018,-0.1046
1019,-1.523
1020,-1.443
1021,0.0992
1022,1.646
1023,-1.431
1024,1.389
1025,0.059
1026,0.4368
1027,0.5044
1028,0.732
1029,0.757
1030,-0.1266
1031,1.2
1032,0.7124
1033,-0.0056
1034,0.2316
1035,-0.5576
1036,-0.2229
1037,0.8374
1038,0.2944
1039,-0.2842
1040,-0.3608
1041,-0.5107
1042,-0.8467
1043,0.645
1044,0.1694
1045,0.502
1046,0.7
1047,0.949
1048,-0.195
1049,0.0234
1050,1.27
1051,0.3994
1052,0.1771
1053,0.3804
1054,-0.1307
1055,0.4333
1056,-0.813
1057,0.8164
1058,-1.495
1059,-0.2233
1060,-1.156
1061,-0.966
1062,-0.9155
1063,-1.081
1064,0.629
1065,0.8496
1066,1.011
1067,0.767
1068,0.576
1069,-1.198
1070,0.4365
1071,0.833
1072,-0.7954
1073,0.731
1074,0.1904
1075,0.961
1076,1.691
1077,1.157
1078,-1.284
1079,-0.3728
1080,0.165
1081,0.545
1082,-0.6167
1083,0.9854
1084,-0.4316
1085,1.532
1086,-0.1569
1087,0.645
1088,-1.253
1089,1.955
1090,0.549
1091,0.887
1092,0.877
1093,-0.632
1094,1.963
1095,1.018
1096,0.9985
1097,-0.5435
1098,1.062
1099,0.283
1100,0.3289
1101,-0.343
1102,-1.652
1103,-1.3125
1104,-0.727
1105,-1.139
1106,1.717
1107,0.4497
1108,-1.045
1109,0.4133
1110,0.6426
1111,1.563
1112,-0.2715
1113,0.242
1114,0.7017
1115,0.0154
1116,-2.262
1117,0.4912
1118,0.2627
1119,0.3306
1120,-0.518
1121,-0.9873
1122,0.4644
1123,-0.7144
1124,-0.2465
1125,-0.839
1126,0.6733
1127,1.423
1128,0.1515
1129,0.3416
1130,-0.2805
1131,-0.437
1132,-1.617
1133,1.132
1134,0.0888
1135,0.2712
1136,-1.281
1137,1.382
1138,0.4585
1139,-0.9214
1140,0.5156
1141,-1.009
1142,-0.1606
1143,0.3008
1144,-0.164
1145,0.518
1146,1.111
1147,0.78
1148,-0.3599
1149,-0.2754
1150,-0.1049
1151,-0.6475
1152,0.727
1153,0.3975
1154,0.1698
1155,-0.829
1156,-1.317
1157,0.6426
1158,-0.929
1159,0.9707
1160,-0.8286
1161,-1.111
1162,0.796
1163,0.4805
1164,0.4587
1165,0.0687
1166,1.13
1167,0.2366
1168,-0.8887
1169,2.896
1170,0.133
1171,0.0743
1172,0.79
1173,-0.575
1174,0.4326
1175,-0.4314
1176,0.2522
1177,-1.32
1178,-0.706
1179,-2.227
1180,-0.2357
1181,0.1202
1182,0.4424
1183,0.558
1184,-0.5693
1185,-1.496
1186,0.5146
1187,-0.426
1188,-0.546
1189,0.4402
1190,-1.982
1191,2.172
1192,-0.122
1193,-0.5913
1194,-1.031
1195,-1.707
1196,0.1938
1197,-0.7256
1198,1.73
1199,-0.2484
1200,-1.146
1201,-0.0473
1202,0.1486
1203,0.924
1204,0.678
1205,0.6143
1206,0.2842
1207,-1.256
1208,1.397
1209,0.853
1210,0.3762
1211,-0.2323
1212,-1.3545
1213,0.9956
1214,-0.4524
1215,-0.2499
1216,0.8413
1217,-1.471
1218,-0.5625
1219,-0.333
1220,0.869
1221,-0.3696
1222,1.407
1223,1.129
1224,0.0519
1225,-1.073
1226,-2.848
1227,-0.757
1228,-0.2708
1229,-0.5264
1230,-1.116
1231,0.836
1232,-0.625
1233,0.3455
1234,-1.039
1235,2.322
1236,0.748
1237,-2.193
1238,-0.8286
1239,-0.1617
1240,-0.3474
1241,-0.1204
1242,0.6636
1243,0.4644
1244,0.8096
1245,2.156
1246,0.2064
1247,-1.854
1248,1.418
1249,-0.364
1250,-0.772
1251,0.266
1252,-1.065
1253,0.9336
1254,0.808
1255,1.043
1256,0.6357
1257,-0.3945
1258,-0.7056
1259,-0.7754
1260,-1.176
1261,1.381
1262,-1.078
1263,-0.868
1264,-0.0706
1265,0.1641
1266,-0.1572
1267,-0.6416
1268,-1.658
1269,-1.959
1270,0.721
1271,2.064
1272,0.518
1273,0.93
1274,0.432
1275,-0.8506
1276,-0.347
1277,0.86
1278,-2.088
1279,-0.6333
1280,0.5366
1281,0.1461
1282,-1.649
1283,-0.136
1284,-1.321
1285,1.491
1286,-0.0511
1287,-0.695
1288,0.8774
1289,-0.244
1290,-0.2964
1291,-2.111
1292,-0.5684
1293,0.0499
1294,-1.809
1295,1.646
1296,-0.783
1297,-0.158
1298,-1.65
1299,-1.3545
1300,-0.364
1301,0.4993
1302,0.677
1303,-1.481
1304,0.98
1305,1.686
1306,0.0585
1307,1.309
1308,0.3098
1309,-1.247
1310,0.1443
1311,0.535
1312,1.681
1313,-1.488
1314,0.989
1315,-0.3535
1316,-0.019
1317,0.2583
1318,0.2233
1319,0.2437
1320,-1.247
1321,0.9966
1322,0.6797
1323,0.1588
1324,-0.666
1325,-0.812
1326,-0.398
1327,1.501
1328,-0.0583
1329,1.36
1330,-1.559
1331,0.023
1332,0.463
1333,-0.0259
1334,-0.2124
1335,0.4949
1336,0.678
1337,-0.0405
1338,-0.2377
1339,-0.2085
1340,0.3296
1341,1.277
1342,-0.0233
1343,1.988
1344,0.7007
1345,-0.689
1346,0.736
1347,-0.0871
1348,-1.052
1349,-1.574
1350,0.617
1351,0.9194
1352,-0.3484
1353,0.3596
1354,0.934
1355,0.651
1356,0.0972
1357,0.2368
1358,-0.1245
1359,-1.173
1360,0.4583
1361,0.2051
1362,-0.562
1363,-1.27
1364,-0.3188
1365,-0.6562
1366,1.282
1367,-1.668
1368,-0.1993
1369,-0.2578
1370,0.5063
1371,-0.361
1372,-0.6494
1373,-0.8364
1374,-2.44
1375,-1.977
1376,-0.152
1377,0.2365
1378,-0.382
1379,1.698
1380,1.035
1381,0.3506
1382,0.7754
1383,1.567
1384,-0.635
1385,-1.08
1386,-1.838
1387,-1.456
1388,-0.9517
1389,-1.604
1390,0.2413
1391,-1.361
1392,2.092
1393,1.419
1394,-0.4834
1395,-0.4434
1396,-1.034
1397,0.5815
1398,-0.0741
1399,-2.01
1400,-0.676
1401,-0.0001
1402,-1.398
1403,-0.442
1404,-1.626
1405,0.7305
1406,-0.174
1407,1.03
1408,-0.753
1409,-1.55
1410,-0.827
1411,-1.2295
1412,-2.426
1413,1.315
1414,-0.486
1415,0.12
1416,-0.7617
1417,-0.8506
1418,0.4424
1419,0.581
1420,0.1857
1421,-0.595
1422,0.6606
1423,0.3323
1424,-0.0597
1425,1.704
1426,1.549
1427,-0.5415
1428,-0.764
1429,-0.4324
1430,2.209
1431,-1.623
1432,-1.272
1433,-0.5522
1434,0.304
1435,-0.4524
1436,0.338
1437,-0.975
1438,-0.0523
1439,0.9497
1440,1.246
1441,-1.926
1442,0.841
1443,1.14
1444,-0.8325
1445,0.7847
1446,1.412
1447,1.117
1448,0.4604
1449,-0.1455
1450,1.865
1451,-0.2471
1452,0.0102
1453,1.071
1454,0.835
1455,0.4202
1456,0.7217
1457,-0.914
1458,-1.406
1459,1.681
1460,1.036
1461,-0.7705
1462,0.619
1463,1.885
1464,1.46
1465,-0.539
1466,-1.097
1467,-0.3525
1468,-0.3413
1469,-0.3474
1470,0.2825
1471,0.6914
1472,0.2888
1473,0.4238
1474,0.974
1475,-0.0787
1476,-0.2137
1477,0.939
1478,1.473
1479,-0.634
1480,-0.505
1481,-0.2805
1482,-0.5366
1483,-1.046
1484,-0.6196
1485,-0.96
1486,-0.502
1487,1.42
1488,-0.288
1489,-0.3528
1490,1.039
1491,-0.521
1492,-0.799
1493,0.5347
1494,0.353
1495,-0.2096
1496,0.677
1497,1.386
1498,0.0736
1499,-0.4062
1500,0.905
1501,-1.225
1502,-0.0938
1503,1.57
1504,0.841
1505,1.157
1506,0.4084
1507,-1.713
1508,-0.684
1509,-1.115
1510,-0.9585
1511,-0.26
1512,0.2448
1513,0.7593
1514,-0.6816
1515,0.583
1516,1.787
1517,3.002
1518,0.5244
1519,-1.938
1520,-1.636
1521,-0.0365
1522,-0.145
1523,-0.5117
1524,-0.2338
1525,-0.5244
1526,0.285
1527,-0.1913
1528,-3.639
1529,0.0062
1530,-0.2396
1531,-0.2937
1532,-0.1097
1533,-0.1365
1534,-1.082
1535,1.086
1536,0.1332
1537,-1.698
1538,-0.0361
1539,1.417
1540,0.0386
1541,0.3586
1542,-0.8677
1543,-0.741
1544,-0.3838
1545,-0.1537
1546,-0.631
1547,0.0464
1548,-0.681
1549,-0.957
1550,-1.772
1551,-2.148
1552,-0.577
1553,1.115
1554,-0.1372
1555,0.1765
1556,1.811
1557,-0.7725
1558,-0.5874
1559,-1.204
1560,1.057
1561,0.2583
1562,0.21
1563,0.9043
1564,-0.7896
1565,-0.6333
1566,-1.42
1567,0.5317
1568,-0.0551
1569,0.117
1570,0.2361
1571,-0.8945
1572,0.1621
1573,0.8228
1574,1.15
1575,1.33
1576,-0.656
1577,1.239
1578,-1.14
1579,-0.0239
1580,0.6836
1581,0.007
1582,-2.172
1583,-2.412
1584,0.5625
1585,-0.4954
1586,0.9546
1587,-0.697
1588,0.4934
1589,-0.2312
1590,-0.3413
1591,-0.3147
1592,-3.303
1593,0.695
1594,1.902
1595,1.942
1596,-0.2932
1597,0.3628
1598,0.7173
1599,1.7295
1600,-0.1963
1601,-0.2135
1602,0.02
1603,-1.375
1604,0.3518
1605,-0.4114
1606,0.3665
1607,-1.404
1608,-0.4905
1609,-0.8223
1610,1.637
1611,2.676
1612,-0.3367
1613,1.695
1614,0.3396
1615,-0.2803
1616,0.853
1617,1.198
1618,-2.367
1619,-0.3816
1620,-0.736
1621,-0.5713
1622,0.743
1623,-0.1221
1624,0.3447
1625,-0.0435
1626,-1.76
1627,-0.3057
1628,-1.626
1629,-1.983
1630,2.455
1631,-1.274
1632,-0.1481
1633,-0.0491
1634,-1.696
1635,0.72
1636,0.583
1637,-3.062
1638,-1.253
1639,1.799
1640,-0.195
1641,-0.7324
1642,0.1102
1643,0.0407
1644,0.7114
1645,0.1288
1646,-0.92
1647,0.1335
1648,0.462
1649,0.322
1650,0.8623
1651,0.2462
1652,-0.0384
1653,0.1316
1654,-0.2612
1655,0.953
1656,0.027
1657,-0.6074
1658,-0.1844
1659,1.602
1660,0.1622
1661,-0.1272
1662,-1.224
1663,1.331
1664,-1.614
1665,-0.2856
1666,-0.7925
1667,1.651
1668,-0.0091
1669,-0.0445
1670,-0.696
1671,-0.3608
1672,0.1707
1673,1.75
1674,0.9956
1675,1.002
1676,0.5103
1677,-2.857
1678,-0.4219
1679,0.1827
1680,-1.868
1681,1.181
1682,0.2637
1683,-0.957
1684,0.2698
1685,0.425
1686,1.017
1687,-0.4666
1688,-1.4375
1689,-1.665
1690,-2.316
1691,0.0115
1692,0.3896
1693,0.5215
1694,1.47
1695,0.0395
1696,0.0541
1697,0.964
1698,-0.1395
1699,-1.235
1700,-0.0555
1701,-1.917
1702,0.5093
1703,0.6597
1704,-1.239
1705,-0.7744
1706,0.1644
1707,-0.3699
1708,0.3506
1709,1.368
1710,0.186
1711,-0.0027
1712,2.55
1713,-0.9263
1714,-0.2544
1715,-1.114
1716,0.307
1717,-0.1503
1718,-0.4163
1719,0.942
1720,0.5923
1721,-0.2188
1722,-0.1196
1723,-0.7324
1724,-0.5273
1725,-1.6455
1726,0.1573
1727,-1.4795
1728,0.5107
1729,-0.9927
1730,-1.083
1731,-0.5913
1732,0.0889
1733,1.091
1734,0.39
1735,-0.3538
1736,0.972
1737,-1.456
1738,-1.399
1739,-0.505
1740,0.661
1741,-0.1066
1742,0.932
1743,0.628
1744,0.4834
1745,-0.2351
1746,-1.228
1747,0.9346
1748,-0.7095
1749,-0.261
1750,1.236
1751,-0.988
1752,0.5996
1753,1.8
1754,-0.1087
1755,0.885
1756,1.154
1757,-0.164
1758,-1.0
1759,-0.2264
1760,-0.2766
1761,-0.9907
1762,-0.721
1763,-1.889
1764,0.806
1765,0.4446
1766,1.308
1767,-0.204
1768,-1.102
1769,-1.116
1770,-0.1954
1771,-0.297
1772,-1.554
1773,-1.952
1774,1.904
1775,-1.118
1776,-0.4478
1777,-2.666
1778,0.8135
1779,0.576
1780,-1.535
1781,1.128
1782,-1.476
1783,-0.779
1784,-0.1075
1785,1.096
1786,0.656
1787,1.277
1788,1.22
1789,0.6377
1790,-0.7153
1791,-0.6
1792,1.017
1793,0.2788
1794,-0.646
1795,1.045
1796,0.508
1797,-0.3643
1798,-1.076
1799,1.967
1800,0.3342
1801,0.6284
1802,-1.321
1803,0.4502
1804,-1.114
1805,-0.899
1806,-0.484
1807,-0.3635
1808,-0.4858
1809,-1.227
1810,0.2292
1811,-1.183
1812,-0.5337
1813,-1.411
1814,-0.1907
1815,0.3184
1816,0.6353
1817,0.2388
1818,-1.372
1819,1.402
1820,0.9854
1821,-0.7363
1822,-0.9946
1823,-0.576
1824,-0.5474
1825,0.581
1826,-1.126
1827,0.773
1828,-0.0351
1829,2.152
1830,-0.0224
1831,-0.808
1832,-0.655
1833,2.354
1834,0.6235
1835,0.564
1836,0.615
1837,0.5845
1838,-2.297
1839,0.0155
1840,-0.6094
1841,0.35
1842,-2.15
1843,-0.217
1844,-0.3691
1845,-0.1101
1846,-0.0552
1847,1.996
1848,-0.0763
1849,1.431
1850,0.659
1851,-0.787
1852,-0.992
1853,-0.422
1854,-1.058
1855,0.5874
1856,-0.0204
1857,0.544
1858,-0.4316
1859,0.1696
1860,-0.726
1861,0.0064
1862,-0.8867
1863,2.096
1864,-0.385
1865,1.625
1866,0.33
1867,-0.2184
1868,-1.821
1869,0.0401
1870,-1.285
1871,-0.0974
1872,-0.872
1873,-0.4023
1874,-0.1709
1875,0.4624
1876,0.0903
1877,0.0024
1878,-0.5547
1879,-1.746
1880,0.565
1881,-1.025
1882,0.0725
1883,-1.909
1884,-0.1019
1885,-0.4023
1886,-1.791
1887,-0.5835
1888,-0.4863
1889,-1.329
1890,-0.4216
1891,0.3003
1892,-1.193
1893,-0.8706
1894,-0.5005
1895,1.8955
1896,-0.2588
1897,0.2888
1898,-1.006
1899,-0.6064
1900,0.449
1901,0.233
1902,-0.2476
1903,0.5654
1904,0.17
1905,0.1614
1906,-1.539
1907,-0.503
1908,-0.765
1909,-1.516
1910,0.0177
1911,1.188
1912,-1.065
1913,0.3167
1914,-0.825
1915,0.1985
1916,0.0729
1917,-0.3472
1918,0.4302
1919,0.6675
1920,0.7153
1921,0.0006
1922,0.1345
1923,-0.27
1924,-0.1538
1925,0.3042
1926,1.147
1927,1.225
1928,-1.767
1929,-0.0801
1930,-2.008
1931,0.1059
1932,-1.323
1933,1.143
1934,0.0142
1935,-0.1857
1936,-0.2302
1937,0.836
1938,0.3447
1939,0.7197
1940,0.2231
1941,0.4314
1942,-0.3916
1943,-0.1763
1944,-0.625
1945,-0.013
1946,0.7417
1947,-0.2213
1948,-0.5
1949,0.7583
1950,1.766
1951,1.433
1952,-0.7773
1953,-0.3877
1954,-0.2374
1955,-0.855
1956,-2.066
1957,-0.671
1958,3.133
1959,-0.7837
1960,0.6426
1961,-1.227
1962,-0.533
1963,0.5347
1964,-2.184
1965,-1.349
1966,-0.8555
1967,-0.0848
1968,0.3086
1969,0.0183
1970,0.0394
1971,-2.248
1972,0.765
1973,0.2534
1974,-0.5933
1975,0.2896
1976,-0.9473
1977,1.395
1978,0.1958
1979,-0.5337
1980,-0.5234
1981,-2.182
1982,-0.996
1983,-0.0944
1984,-0.5005
1985,0.9814
1986,-0.2805
1987,0.9414
1988,-0.1611
1989,-0.312
1990,-0.401
1991,-0.603
1992,-0.1218
1993,0.0096
1994,0.2142
1995,2.316
1996,0.2162
1997,0.763
1998,0.2932
1999,-1.371
2000,0.2126
2001,0.5146
2002,2.113
2003,0.6587
2004,1.238
2005,-0.7603
2006,-0.7437
2007,0.775
2008,-0.101
2009,0.7344
2010,1.584
2011,0.77
2012,-0.0824
2013,-1.315
2014,0.226
2015,-0.1942
2016,-0.6997
2017,-2.162
2018,-0.2286
2019,-1.502
2020,-1.472
2021,-0.2155
2022,0.594
2023,-1.195
2024,-0.8984
2025,-0.723
2026,0.2144
2027,-0.81
2028,-0.5967
2029,0.533
2030,-0.5674
2031,0.1887
2032,-1.196
2033,0.2578
2034,-0.427
2035,-1.212
2036,-0.5815
2037,-1.344
2038,0.0612
2039,-0.2252
2040,0.636
2041,1.279
2042,-0.642
2043,-0.3828
2044,-0.6777
2045,1.649
2046,-0.706
2047,0.385
2048,0.4053
2049,1.945
2050,0.0456
2051,-0.7446
2052,0.2837
2053,-0.9526
2054,-0.967
2055,-1.609
2056,-3.014
2057,-0.679
2058,-0.1492
2059,-1.3545
2060,1.437
2061,0.5273
2062,0.5864
2063,-0.1855
2064,-0.434
2065,-0.4705
2066,1.041
2067,-0.3008
2068,2.922
2069,0.759
2070,0.3325
2071,-0.281
2072,0.865
2073,-0.6445
2074,0.0001
2075,0.1948
2076,0.4392
2077,-1.021
2078,1.432
2079,0.6055
2080,-1.085
2081,-0.2158
2082,-0.837
2083,-0.2812
2084,-0.591
2085,-1.376
2086,1.307
2087,-1.456
2088,-0.5566
2089,-0.113
2090,0.6934
2091,-0.8433
2092,0.2285
2093,0.573
2094,-0.0337
2095,0.6973
2096,-0.2136
2097,-1.347
2098,1.124
2099,1.128
2100,0.0876
2101,-0.0311
2102,-0.7666
2103,0.9297
2104,2.43
2105,0.3003
2106,0.3345
2107,0.1849
2108,-0.6777
2109,-0.333
2110,0.9067
2111,-2.027
2112,-1.126
2113,0.8486
2114,0.0958
2115,-0.684
2116,0.751
2117,0.395
2118,-1.59
2119,-0.0158
2120,-0.0717
2121,-1.208
2122,0.9546
2123,0.3108
2124,1.68
2125,-0.927
2126,0.549
2127,-0.323
2128,-0.2566
2129,-0.1775
2130,-1.042
2131,-0.612
2132,-0.4382
2133,0.5205
2134,-0.4448
2135,-1.433
2136,0.4343
2137,0.6587
2138,-0.3066
2139,-0.3435
2140,1.248
2141,1.396
2142,-0.95
2143,-0.3438
2144,0.0551
2145,-0.762
2146,-0.9326
2147,-0.0272
2148,1.563
2149,0.1401
2150,2.51
2151,-0.657
2152,-1.464
2153,1.102
2154,-1.001
2155,1.894
2156,-0.3003
2157,1.661
2158,0.1268
2159,-0.743
2160,-0.6836
2161,-0.536
2162,0.0562
2163,-0.694
2164,-1.024
2165,-1.033
2166,0.0474
2167,-0.2124
2168,-0.1755
2169,-0.2637
2170,-0.285
2171,-1.663
2172,-0.8057
2173,-1.672
2174,1.009
2175,-0.1307
2176,-0.3755
2177,2.258
2178,-0.1317
2179,-1.581
2180,1.735
2181,-0.897
2182,0.0433
2183,0.9443
2184,0.2008
2185,-0.503
2186,0.7534
2187,-1.501
2188,-1.52
2189,-0.9375
2190,-1.393
2191,-1.806
2192,0.3513
2193,-0.9033
2194,-0.3218
2195,0.1874
2196,-0.4697
2197,-1.738
2198,1.19
2199,-0.0921
2200,-1.085
2201,0.0274
2202,-0.1785
2203,-0.4626
2204,0.5435
2205,0.7104
2206,-0.7246
2207,0.0514
2208,1.715
2209,-0.1071
2210,-0.564
2211,-0.1509
2212,-0.3296
2213,-0.3225
2214,0.829
2215,0.3147
2216,-1.281
2217,-0.213
2218,-2.49
2219,-0.2229
2220,0.1366
2221,-0.4482
2222,1.151
2223,-0.6226
2224,0.4062
2225,-2.107
2226,0.1008
2227,-0.7686
2228,-0.4126
2229,0.67
2230,-0.516
2231,0.406
2232,0.483
2233,-1.334
2234,0.4844
2235,0.1512
2236,1.11
2237,-0.9897
2238,-0.1926
2239,1.357
2240,0.301
2241,0.7607
2242,-1.372
2243,-0.4126
2244,1.099
2245,0.766
2246,-2.52
2247,-2.72
2248,0.5996
2249,-2.246
2250,-2.016
2251,1.365
2252,1.793
2253,0.6
2254,1.381
2255,-1.721
2256,1.032
2257,0.798
2258,-0.112
2259,-0.4731
2260,2.492
2261,2.46
2262,1.343
2263,-0.791
2264,0.2905
2265,-0.451
2266,-0.2566
2267,1.802
2268,-0.2563
2269,-0.3342
2270,1.391
2271,-1.897
2272,2.154
2273,1.674
2274,0.6465
2275,-1.794
2276,0.811
2277,1.155
2278,1.033
2279,-0.0103
2280,-0.1343
2281,-1.438
2282,-1.573
2283,0.9473
2284,1.056
2285,0.5483
2286,1.531
2287,0.7617
2288,0.7285
2289,1.42
2290,0.3516
2291,-0.6914
2292,-1.581
2293,0.9824
2294,1.243
2295,0.596
2296,0.5796
2297,-0.4746
2298,1.199
2299,0.0497
2300,-1.197
2301,-1.87
2302,1.406
2303,-0.791
2304,0.915
2305,-1.201
2306,0.0847
2307,0.4033
2308,-0.2712
2309,1.091
2310,0.4438
2311,-2.732
2312,-0.422
2313,-2.445
2314,0.4275
2315,0.0527
2316,0.468
2317,-0.716
2318,0.5054
2319,-1.74
2320,-0.5244
2321,0.2603
2322,0.0703
2323,1.233
2324,-2.379
2325,0.2128
2326,1.026
2327,0.3972
2328,0.4756
2329,0.18
2330,-0.0593
2331,1.26
2332,-0.6455
2333,0.0315
2334,-0.6875
2335,-0.614
2336,-2.053
2337,-0.9097
2338,0.6943
2339,0.2031
2340,1.06
2341,-0.1501
2342,-0.222
2343,-0.3115
2344,0.501
2345,-2.389
2346,1.112
2347,1.35
2348,-0.3608
2349,-0.4192
2350,-0.4883
2351,-1.622
2352,-0.1079
2353,-0.873
2354,-1.436
2355,-0.2064
2356,0.927
2357,0.5044
2358,-0.583
2359,0.2115
2360,-1.34
2361,0.6133
2362,0.2644
2363,-0.3774
2364,-0.866
2365,1.585
2366,0.4014
2367,-0.5273
2368,-0.5303
2369,-1.283
2370,-0.709
2371,0.28
2372,-0.2537
2373,0.7056
2374,0.457
2375,1.042
2376,-0.0212
2377,0.3948
2378,1.069
2379,-0.4856
2380,1.73
2381,-1.725
2382,0.673
2383,0.5493
2384,0.2588
2385,0.9004
2386,-0.8477
2387,-0.625
2388,0.1038
2389,0.8105
2390,2.463
2391,0.7256
2392,0.1014
2393,-0.0941
2394,1.859
2395,0.3608
2396,0.858
2397,-0.2527
2398,-1.107
2399,-1.43
2400,0.7695
2401,1.084
2402,-0.1036
2403,1.126
2404,1.133
2405,-0.2312
2406,-2.084
2407,0.2659
2408,1.023
2409,0.3975
2410,0.0676
2411,0.914
2412,0.2778
2413,1.748
2414,1.23
2415,0.47
2416,0.635
2417,1.443
2418,-1.584
2419,0.421
2420,1.071
2421,-0.0645
2422,-0.947
2423,-0.9243
2424,-0.144
2425,0.54
2426,-0.5474
2427,-1.658
2428,1.222
2429,1.817
2430,1.014
2431,0.0807
2432,0.0827
2433,0.8135
2434,0.1364
2435,-0.218
2436,1.912
2437,1.875
2438,1.838
2439,-0.3752
2440,-1.19
2441,-1.023
2442,1.266
2443,1.034
2444,-0.3557
2445,0.3184
2446,-4.523
2447,-0.2876
2448,-1.541
2449,0.7866
2450,0.0016
2451,-1.234
2452,-0.1531
2453,-0.2067
2454,-0.847
2455,-0.639
2456,1.776
2457,0.377
2458,-2.1
2459,0.1628
2460,1.041
2461,0.8193
2462,-0.1276
2463,-1.173
2464,0.6553
2465,-0.7793
2466,0.0992
2467,0.8037
2468,-0.813
2469,-0.0511
2470,1.42
2471,1.708
2472,0.3938
2473,-0.3599
2474,-1.014
2475,0.6924
2476,-0.2903
2477,-0.2032
2478,-0.3584
2479,0.8228
2480,0.801
2481,0.253
2482,0.1333
2483,0.94
2484,1.055
2485,0.6274
2486,-0.831
2487,-1.117
2488,0.2181
2489,-0.4263
2490,-1.414
2491,-1.1045
2492,0.7964
2493,0.566
2494,2.312
2495,-1.562
2496,0.4595
2497,-0.5127
2498,0.815
2499,0.2983
2500,0.7026
2501,0.4517
2502,-0.4648
2503,-0.4573
2504,0.0029
2505,-0.8545
2506,1.146
2507,-0.5884
2508,-0.192
2509,0.2238
2510,0.0058
2511,0.0663
2512,-0.2228
2513,-0.635
2514,-0.3328
2515,0.5063
2516,1.887
2517,-0.6836
2518,0.3591
2519,0.975
2520,-1.362
2521,0.0795
2522,-0.2532
2523,1.423
2524,-1.207
2525,2.791
2526,-0.0063
2527,0.143
2528,-0.3147
2529,-1.005
2530,-0.7695
2531,1.02
2532,-0.888
2533,-0.869
2534,2.602
2535,-0.4065
2536,1.472
2537,0.1677
2538,0.6626
2539,0.5586
2540,-1.306
2541,-0.8877
2542,-1.672
2543,0.0629
2544,-0.3777
2545,0.6074
2546,0.2123
2547,0.0862
2548,-1.529
2549,-0.9917
2550,-0.4497
2551,0.9453
2552,-0.2499
2553,0.502
2554,0.276
2555,1.593
2556,-0.04
2557,0.4426
2558,-0.0718
2559,1.807
2560,-0.0871
2561,1.583
2562,-1.194
2563,1.052
2564,-0.9707
2565,0.3542
2566,1.551
2567,0.4055
2568,2.693
2569,-0.933
2570,-0.567
2571,-0.6216
2572,-0.3613
2573,-1.254
2574,-0.506
2575,1.575
2576,-1.434
2577,1.274
2578,0.7134
2579,0.9126
2580,-1.141
2581,1.22
2582,1.035
2583,0.7397
2584,0.3464
2585,0.2224
2586,0.295
2587,1.113
2588,1.163
2589,0.396
2590,-0.295
2591,2.215
2592,1.1455
2593,-2.146
2594,0.5493
2595,-2.297
2596,1.78
2597,0.1437
2598,-0.1954
2599,-2.127
2600,1.095
2601,0.0474
2602,1.038
2603,1.14
2604,-1.091
2605,-0.307
2606,-0.1076
2607,1.706
2608,-0.767
2609,1.26
2610,1.297
2611,-0.6294
2612,0.664
2613,-0.8193
2614,-0.1306
2615,0.879
2616,-2.254
2617,-0.7515
2618,-0.4873
2619,0.1663
2620,-1.488
2621,1.748
2622,1.895
2623,0.3533
2624,1.727
2625,-1.157
2626,1.054
2627,-1.243
2628,-0.953
2629,-1.746
2630,-1.487
2631,-0.0869
2632,0.023
2633,0.2683
2634,-0.3682
2635,0.637
2636,-0.9126
2637,-0.894
2638,-1.551
2639,0.809
2640,1.182
2641,-0.9473
2642,0.9175
2643,0.4849
2644,0.2317
2645,0.2722
2646,-0.286
2647,0.1978
2648,-1.064
2649,0.614
2650,1.139
2651,1.018
2652,1.146
2653,0.287
2654,-1.067
2655,-2.617
2656,-0.9985
2657,1.219
2658,0.3394
2659,-0.9355
2660,0.5195
2661,1.272
2662,-1.727
2663,0.3567
2664,0.686
2665,-1.255
2666,-0.3076
2667,0.5244
2668,1.445
2669,-0.692
2670,0.264
2671,-0.879
2672,1.095
2673,-1.186
2674,-1.038
2675,-1.773
2676,-1.383
2677,0.7495
2678,-0.3447
2679,-0.1133
2680,-0.6865
2681,0.2202
2682,-0.601
2683,0.4966
2684,-1.24
2685,-2.11
2686,1.534
2687,0.3252
2688,-0.5063
2689,-0.322
2690,-1.053
2691,1.154
2692,-0.608
2693,-0.5396
2694,0.096
2695,-0.411
2696,0.549
2697,1.258
2698,-1.6455
2699,0.599
2700,-0.1687
2701,-0.0243
2702,0.56
2703,-0.3425
2704,0.4795
2705,-0.184
2706,1.84
2707,1.3545
2708,0.7817
2709,-0.1831
2710,-1.244
2711,-1.27
2712,-0.0136
2713,0.2178
2714,0.5903
2715,1.55
2716,0.3647
2717,-0.9067
2718,1.398
2719,0.3904
2720,-1.607
2721,1.054
2722,1.96
2723,-0.736
2724,-0.4468
2725,0.277
2726,-0.1613
2727,-1.272
2728,0.4082
2729,-1.544
2730,0.469
2731,0.412
2732,-2.146
2733,0.8677
2734,0.3706
2735,0.1954
2736,0.598
2737,-1.022
2738,-1.805
2739,-1.287
2740,-0.9287
2741,-1.064
2742,0.965
2743,0.5015
2744,0.8823
2745,-0.6514
2746,-0.729
2747,0.0074
2748,-0.8066
2749,0.3708
2750,1.042
2751,-0.3132
2752,-0.6875
2753,-0.7964
2754,1.007
2755,0.2764
2756,-0.4128
2757,-0.9604
2758,-0.0938
2759,-0.585
2760,-1.464
2761,0.4922
2762,1.314
2763,1.183
2764,-1.173
2765,-0.461
2766,-0.1754
2767,-0.4402
2768,1.773
2769,-0.6865
2770,-1.339
2771,-0.9155
2772,-0.83
2773,-0.884
2774,-0.0765
2775,1.703
2776,-1.614
2777,-1.043
2778,0.1104
2779,0.789
2780,-2.031
2781,1.253
2782,-0.5913
2783,-0.4329
2784,-0.4543
2785,-0.7554
2786,-0.0154
2787,0.8384
2788,-0.9473
2789,-0.736
2790,-0.5244
2791,-0.707
2792,0.2927
2793,0.8594
2794,-0.7944
2795,0.9287
2796,0.5337
2797,0.335
2798,-1.717
2799,-0.484
2800,2.166
2801,-0.2092
2802,-1.021
2803,-0.7163
2804,2.26
2805,1.319
2806,1.523
2807,1.028
2808,-2.197
2809,-2.324
2810,0.142
2811,-0.96
2812,-0.3047
2813,-2.49
2814,0.8237
2815,1.495
2816,0.691
2817,0.315
2818,-1.0625
2819,-0.569
2820,-1.934
2821,-1.038
2822,-0.672
2823,2.01
2824,-0.8027
2825,0.515
2826,0.2798
2827,-0.5293
2828,1.23
2829,-0.4768
2830,0.0046
2831,0.2255
2832,-0.6855
2833,0.0302
2834,-0.6914
2835,-0.5835
2836,-1.574
2837,0.9287
2838,0.5293
2839,-0.4805
2840,0.4116
2841,-0.1885
2842,-0.3452
2843,-0.31
2844,-1.303
2845,1.247
2846,0.204
2847,1.137
2848,-0.2363
2849,-0.8657
2850,0.1935
2851,0.1236
2852,-1.223
2853,-1.402
2854,0.1538
2855,-0.748
2856,-2.3
2857,0.398
2858,0.0502
2859,1.857
2860,-0.6636
2861,-1.63
2862,-0.981
2863,0.3599
2864,-1.057
2865,-1.023
2866,0.2094
2867,-0.8745
2868,-1.627
2869,0.3982
2870,-1.659
2871,-0.5464
2872,-1.415
2873,-1.203
2874,-1.006
2875,-0.2325
2876,0.0626
2877,-0.7046
2878,0.1473
2879,-1.411
2880,-1.93
2881,0.0876
2882,0.1285
2883,1.5625
2884,0.9575
2885,-1.287
2886,0.365
2887,0.7417
2888,0.3794
2889,-0.2021
2890,1.049
2891,-0.702
2892,0.496
2893,-2.207
2894,0.296
2895,1.667
2896,0.3264
2897,-0.1582
2898,0.2047
2899,-0.4043
2900,0.799
2901,-0.0989
2902,0.965
2903,0.931
2904,1.189
2905,0.2258
2906,-0.899
2907,0.0715
2908,-0.821
2909,0.6626
2910,-0.1827
2911,-0.5796
2912,0.1562
2913,-0.832
2914,0.327
2915,0.9014
2916,-1.153
2917,0.545
2918,0.3406
2919,-0.996
2920,0.7256
2921,-2.262
2922,-0.1298
2923,0.798
2924,-0.926
2925,0.6826
2926,0.534
2927,0.802
2928,-0.659
2929,0.1821
2930,-0.811
2931,-2.018
2932,0.0129
2933,-2.408
2934,-0.4138
2935,-0.879
2936,-0.466
2937,-1.313
2938,-0.2974
2939,1.744
2940,-0.2468
2941,2.246
2942,0.413
2943,1.296
2944,1.206
2945,1.181
2946,-0.5127
2947,-0.2737
2948,-0.6343
2949,-0.601
2950,-1.009
2951,0.0628
2952,-2.387
2953,-0.1339
2954,-0.808
2955,0.828
2956,0.752
2957,-1.741
2958,0.4265
2959,0.3462
2960,0.4692
2961,0.517
2962,0.8413
2963,-0.6987
2964,0.752
2965,-0.3848
2966,0.2678
2967,-0.1309
2968,-1.889
2969,1.191
2970,-1.3
2971,-1.06
2972,-1.373
2973,-0.1224
2974,-0.6636
2975,-0.6865
2976,0.0653
2977,0.653
2978,0.1648
2979,-0.1009
2980,-1.356
2981,1.762
2982,0.436
2983,-1.106
2984,0.4658
2985,-0.7793
2986,0.679
2987,-0.808
2988,0.3337
2989,-1.032
2990,0.835
2991,1.667
2992,-0.357
2993,0.832
2994,0.73
2995,0.4897
2996,0.0759
2997,2.443
2998,-0.4153
2999,-2.396
3000,0.2722
3001,0.169
3002,-0.613
3003,0.777
3004,-0.3977
3005,-1.794
3006,-1.152
3007,0.492
3008,0.1954
3009,-0.546
3010,-2.438
3011,0.2179
3012,-0.578
3013,1.654
3014,1.371
3015,-0.0648
3016,2.238
3017,0.5923
3018,0.1947
3019,0.4692
3020,-1.709
3021,-0.8564
3022,-1.723
3023,0.5015
3024,1.573
3025,-0.4556
3026,1.569
3027,1.116
3028,0.64
3029,-0.3496
3030,0.2279
3031,0.225
3032,0.4446
3033,-0.0818
3034,-0.1616
3035,0.0916
3036,0.1858
3037,-0.966
3038,0.3462
3039,-1.668
3040,0.4568
3041,0.2
3042,-0.0655
3043,0.0248
3044,0.5015
3045,-1.218
3046,0.396
3047,-0.166
3048,0.6875
3049,-0.3396
3050,-0.634
3051,-0.3413
3052,-0.0806
3053,0.5396
3054,0.737
3055,0.0639
3056,0.6006
3057,-0.7
3058,0.8423
3059,1.607
3060,-0.989
3061,0.757
3062,-0.0823
3063,0.3672
3064,0.0844
3065,0.877
3066,-0.0453
3067,1.056
3068,0.592
3069,-0.7163
3070,-0.2559
3071,-1.918
3072,0.1461
3073,0.9175
3074,-1.415
3075,1.847
3076,1.234
3077,-0.0249
3078,0.314
3079,-1.957
3080,-1.379
3081,-1.34
3082,-0.5864
3083,1.32
3084,0.0279
3085,-0.8955
3086,-1.581
3087,-0.986
3088,0.257
3089,0.281
3090,-1.162
3091,0.6123
3092,-0.5444
3093,-0.0274
3094,0.956
3095,-0.575
3096,0.471
3097,-0.53
3098,-0.526
3099,0.9175
3100,0.3152
3101,1.349
3102,-0.8555
3103,-0.1993
3104,-1.278
3105,-0.6367
3106,0.065
3107,-1.97
3108,-1.035
3109,0.0338
3110,-0.937
3111,0.0394
3112,-1.12
3113,-0.445
3114,1.846
3115,-1.429
3116,-0.6714
3117,-1.502
3118,-0.4644
3119,-0.2314
3120,-0.4329
3121,0.6187
3122,-1.675
3123,0.8013
3124,1.105
3125,-0.016
3126,-0.5063
3127,-0.7764
3128,0.5527
3129,0.434
3130,-0.4226
3131,-0.153
3132,0.515
3133,-0.8394
3134,2.408
3135,0.308
3136,0.4749
3137,-1.516
3138,0.909
3139,2.168
3140,1.265
3141,-1.713
3142,0.7617
3143,-0.582
3144,1.323
3145,-0.3618
3146,0.506
3147,0.2957
3148,0.5083
3149,-0.709
3150,-0.3064
3151,-0.1543
3152,-0.723
3153,0.839
3154,1.635
3155,-0.3882
3156,-0.1846
3157,-1.451
3158,-1.173
3159,-0.654
3160,2.453
3161,-1.332
3162,-0.8184
3163,0.0535
3164,-0.1895
3165,-0.2954
3166,-1.602
3167,-2.375
3168,1.252
3169,-0.3665
3170,-0.774
3171,-1.191
3172,-0.249
3173,0.1384
3174,-0.8076
3175,0.9463
3176,-1.059
3177,-0.9233
3178,-0.2578
3179,-0.3186
3180,1.176
3181,1.17
3182,-0.695
3183,-0.3418
3184,1.141
3185,0.525
3186,-1.624
3187,-1.455
3188,0.884
3189,-0.4016
3190,0.3923
3191,0.7446
3192,0.655
3193,-1.528
3194,-1.942
3195,-0.9683
3196,0.578
3197,-0.595
3198,-2.484
3199,-0.6484
3200,-0.283
3201,-0.0468
3202,1.1875
3203,0.8545
3204,-0.3972
3205,0.0256
3206,0.5244
3207,-0.503
3208,-1.317
3209,1.074
3210,0.478
3211,-0.532
3212,-1.046
3213,-1.069
3214,1.766
3215,0.3289
3216,-1.514
3217,-0.4502
3218,-0.0853
3219,0.0445
3220,1.691
3221,0.062
3222,-0.5728
3223,-1.708
3224,-0.564
3225,-0.0358
3226,0.3423
3227,1.981
3228,-0.3403
3229,0.7554
3230,0.0804
3231,0.1295
3232,-0.72
3233,-0.633
3234,0.543
3235,-0.93
3236,-2.082
3237,-1.114
3238,-0.646
3239,-0.227
3240,-0.9688
3241,1.921
3242,1.536
3243,0.1087
3244,-2.012
3245,-0.309
3246,1.674
3247,-0.837
3248,-0.3638
3249,-0.395
3250,1.235
3251,-0.1915
3252,0.3352
3253,-0.9214
3254,1.009
3255,-0.0531
3256,0.1688
3257,1.009
3258,1.301
3259,0.854
3260,2.43
3261,0.3503
3262,-1.404
3263,-1.906
3264,-1.205
3265,-1.224
3266,1.081
3267,1.345
3268,0.4412
3269,0.6963
3270,0.3604
3271,-0.932
3272,-0.7593
3273,-1.294
3274,-2.602
3275,1.261
3276,2.242
3277,-1.555
3278,-1.296
3279,0.74
3280,2.184
3281,-0.0127
3282,-0.1663
3283,0.594
3284,-1.287
3285,0.5596
3286,0.3386
3287,-1.549
3288,0.2491
3289,0.1548
3290,0.814
3291,-0.3545
3292,1.505
3293,0.1602
3294,0.1171
3295,1.187
3296,-0.5244
3297,-0.433
3298,1.282
3299,-1.336
3300,-0.0784
3301,1.378
3302,1.366
3303,0.6445
3304,0.6855
3305,-0.3838
3306,-1.508
3307,-2.127
3308,-1.127
3309,-1.766
3310,0.8467
3311,0.905
3312,-0.3638
3313,-0.688
3314,-0.4036
3315,0.5693
3316,0.627
3317,-0.0906
3318,-1.718
3319,1.438
3320,-0.781
3321,-0.3513
3322,-1.046
3323,0.3088
3324,-0.1366
3325,1.571
3326,0.7114
3327,-1.196
3328,-0.8413
3329,-0.2986
3330,-2.104
3331,0.2191
3332,2.46
3333,-0.0986
3334,0.158
3335,1.177
3336,-0.5645
3337,-0.659
3338,0.2463
3339,1.037
3340,-0.385
3341,-0.5674
3342,-0.8696
3343,-2.658
3344,1.115
3345,0.3667
3346,0.974
3347,-1.294
3348,-1.423
3349,-0.4485
3350,0.5044
3351,-0.5747
3352,0.1132
3353,-1.182
3354,0.0778
3355,1.643
3356,0.1917
3357,0.3853
3358,-0.738
3359,-0.349
3360,-0.698
3361,-0.3418
3362,-2.842
3363,1.171
3364,0.3057
3365,-0.7944
3366,0.885
3367,1.554
3368,-1.124
3369,-1.071
3370,-0.385
3371,-0.892
3372,0.9175
3373,0.0906
3374,1.034
3375,0.3574
3376,0.791
3377,-0.0842
3378,-1.199
3379,-0.85
3380,-0.513
3381,0.3882
3382,1.56
3383,-0.431
3384,-0.0236
3385,-0.1561
3386,-0.7954
3387,-0.865
3388,0.8647
3389,-0.4727
3390,-0.4363
3391,-0.631
3392,0.0584
3393,0.1067
3394,0.8564
3395,-0.597
3396,-0.6416
3397,-1.694
3398,1.026
3399,0.5776
3400,-0.0832
3401,-0.2556
3402,-0.4937
3403,2.24
3404,-0.395
3405,-0.73
3406,-1.028
3407,-0.014
3408,0.1285
3409,-0.4514
3410,-0.6167
3411,0.4397
3412,1.342
3413,0.9243
3414,-0.4893
3415,0.0519
3416,0.547
3417,-0.6636
3418,0.557
3419,-0.397
3420,-0.333
3421,0.8857
3422,2.402
3423,-0.287
3424,-0.232
3425,-0.9673
3426,-1.765
3427,2.64
3428,-2.674
3429,-0.6104
3430,-2.264
3431,0.8145
3432,-2.295
3433,-0.7964
3434,0.0724
3435,1.154
3436,1.36
3437,0.4841
3438,0.328
3439,0.687
3440,-0.6475
3441,0.917
3442,3.012
3443,-0.0627
3444,0.2942
3445,0.4175
3446,-0.3245
3447,0.0111
3448,-0.8213
3449,0.0937
3450,0.189
3451,1.217
3452,-0.985
3453,-0.193
3454,-0.9233
3455,1.091
3456,-0.0824
3457,0.2607
3458,0.0576
3459,0.211
3460,-1.213
3461,0.2717
3462,0.529
3463,-0.667
3464,-0.0608
3465,-0.784
3466,-2.16
3467,-0.9004
3468,-0.1337
3469,-0.6826
3470,1.205
3471,0.3662
3472,0.743
3473,0.3716
3474,0.3745
3475,-1.196
3476,-0.5884
3477,0.5864
3478,1.848
3479,2.164
3480,1.043
3481,1.3
3482,0.0403
3483,0.031
3484,1.599
3485,0.997
3486,-1.614
3487,-0.2227
3488,1.642
3489,0.547
3490,1.731
3491,1.434
3492,-1.53
3493,-1.801
3494,-0.6997
3495,0.7134
3496,-0.169
3497,-1.207
3498,0.3953
3499,1.695
3500,-1.666
3501,0.2915
3502,0.4429
3503,-0.676
3504,0.895
3505,-0.8916
3506,0.4482
3507,1.034
3508,-0.0249
3509,0.7397
3510,0.6484
3511,-0.2678
3512,-0.4094
3513,0.253
3514,-0.0035
3515,0.2683
3516,1.232
3517,-1.355
3518,1.064
3519,-0.0736
3520,0.3625
3521,0.9043
3522,-0.1844
3523,0.6904
3524,1.619
3525,-1.21
3526,-0.195
3527,-0.3792
3528,0.548
3529,-1.097
3530,-0.0919
3531,-0.1309
3532,-0.1841
3533,-0.508
3534,-1.69
3535,0.2925
3536,-0.4197
3537,1.225
3538,-0.0756
3539,0.4243
3540,0.7505
3541,-0.6123
3542,1.482
3543,1.368
3544,0.621
3545,-0.6875
3546,0.349
3547,-1.215
3548,0.9863
3549,-0.1191
3550,0.99
3551,2.076
3552,-0.0131
3553,-0.0908
3554,-0.0617
3555,-0.1881
3556,-1.057
3557,1.835
3558,1.584
3559,1.439
3560,-1.267
3561,-1.037
3562,1.623
3563,-1.049
3564,-1.052
3565,1.17
3566,1.191
3567,0.1299
3568,1.22
3569,-1.3545
3570,-0.791
3571,1.413
3572,0.3818
3573,-0.3235
3574,-0.542
3575,0.0684
3576,-0.515
3577,0.36
3578,-0.55
3579,1.55
3580,-0.892
3581,0.4446
3582,-0.4438
3583,-0.0666
3584,-0.639
3585,0.2727
3586,1.024
3587,1.035
3588,-0.71
3589,0.1674
3590,0.185
3591,0.3445
3592,-1.689
3593,-1.585
3594,-1.243
3595,-0.8457
3596,0.0848
3597,0.8086
3598,-2.203
3599,0.8525
3600,-0.4392
3601,0.712
3602,1.143
3603,0.2063
3604,0.2634
3605,-0.8765
3606,-0.0312
3607,-1.414
3608,-1.003
3609,1.17
3610,-0.8193
3611,-0.659
3612,0.538
3613,-2.428
3614,0.0971
3615,-0.1934
3616,0.4758
3617,0.1259
3618,0.562
3619,0.345
3620,-0.4753
3621,-1.358
3622,0.3936
3623,0.7544
3624,-0.222
3625,-0.7827
3626,-0.9927
3627,2.082
3628,-1.331
3629,-0.0137
3630,0.4
3631,-1.601
3632,0.1897
3633,1.179
3634,-1.384
3635,-1.079
3636,1.436
3637,-0.883
3638,-0.9434
3639,-0.743
3640,1.208
3641,0.6455
3642,0.2424
3643,-0.1274
3644,-0.6665
3645,-0.2145
3646,0.4792
3647,-1.901
3648,1.531
3649,-0.702
3650,1.068
3651,0.661
3652,0.7725
3653,-0.64
3654,-1.652
3655,-0.3733
3656,-0.546
3657,0.984
3658,-0.0398
3659,0.368
3660,0.257
3661,0.3599
3662,1.551
3663,0.432
3664,-0.1239
3665,-0.9634
3666,-1.444
3667,-0.1543
3668,0.6836
3669,-0.4575
3670,-0.8076
3671,-0.4338
3672,0.1488
3673,2.266
3674,-0.257
3675,0.1974
3676,0.4204
3677,-0.9634
3678,-0.2418
3679,0.7515
3680,-1.346
3681,-0.6787
3682,-0.8433
3683,-0.6113
3684,1.016
3685,-1.267
3686,-1.314
3687,-0.69
3688,1.09
3689,0.571
3690,0.4905
3691,-0.5464
3692,1.112
3693,0.0123
3694,0.4512
3695,-1.288
3696,0.0942
3697,-0.4094
3698,-1.433
3699,0.108
3700,-0.9224
3701,0.569
3702,2.855
3703,-2.559
3704,-0.615
3705,-1.434
3706,-1.559
3707,-0.1274
3708,0.6787
3709,0.001
3710,1.949
3711,0.4653
3712,1.034
3713,-0.2935
3714,0.7017
3715,0.612
3716,-0.3223
3717,1.535
3718,0.0779
3719,1.686
3720,-0.0694
3721,1.503
3722,0.697
3723,-2.441
3724,-0.1821
3725,0.866
3726,-0.1737
3727,0.5522
3728,-0.3733
3729,1.772
3730,0.1115
3731,0.49
3732,-1.137
3733,-2.518
3734,-0.3706
3735,-2.627
3736,1.046
3737,0.9395
3738,-0.2402
3739,-0.738
3740,-0.035
3741,1.009
3742,-0.577
3743,1.823
3744,1.009
3745,-1.339
3746,0.1312
3747,-1.335
3748,0.0928
3749,-0.3926
3750,-1.043
3751,1.046
3752,0.2805
3753,-0.5205
3754,1.308
3755,0.3271
3756,-1.038
3757,0.0108
3758,-1.048
3759,0.2737
3760,-0.8774
3761,0.8774
3762,0.4236
3763,0.1164
3764,-1.41
3765,-0.4683
3766,-1.598
3767,-0.572
3768,0.33
3769,-1.038
3770,0.1742
3771,-0.7197
3772,-0.8076
3773,-0.3225
3774,0.3013
3775,0.927
3776,-0.4104
3777,-0.4854
3778,0.849
3779,-2.248
3780,1.153
3781,0.654
3782,-0.9834
3783,0.842
3784,1.655
3785,-0.3054
3786,0.3438
3787,-1.299
3788,1.887
3789,-1.883
3790,0.1962
3791,0.2725
3792,-0.1407
3793,-1.877
3794,-0.2922
3795,0.4146
3796,-0.0962
3797,-1.484
3798,0.278
3799,0.1052
3800,0.1199
3801,-1.592
3802,-0.0473
3803,1.148
3804,1.154
3805,-1.678
3806,-0.333
3807,0.6836
3808,-1.127
3809,-0.877
3810,0.1567
3811,-0.0528
3812,0.0173
3813,-1.144
3814,0.37
3815,0.134
3816,-0.2947
3817,-1.629
3818,-1.334
3819,-0.6333
3820,2.752
3821,1.37
3822,0.1708
3823,1.1455
3824,1.909
3825,-0.1486
3826,0.2595
3827,0.3442
3828,-1.324
3829,0.1526
3830,0.0964
3831,0.3877
3832,1.424
3833,-0.1903
3834,-0.849
3835,1.144
3836,0.3125
3837,0.0589
3838,0.6157
3839,-0.1292
3840,1.646
3841,0.924
3842,-0.4028
3843,-0.2036
3844,0.703
3845,0.2698
3846,-0.1663
3847,0.3394
3848,1.155
3849,-1.216
3850,-1.102
3851,-0.0563
3852,-0.0588
3853,0.7437
3854,0.762
3855,-1.438
3856,0.1155
3857,1.309
3858,1.846
3859,-0.621
3860,1.051
3861,-0.1001
3862,-0.8193
3863,-0.454
3864,1.006
3865,0.5713
3866,1.95
3867,0.1597
3868,-0.3643
3869,-0.3733
3870,-1.746
3871,0.4365
3872,-0.1625
3873,0.6753
3874,-1.016
3875,-0.7764
3876,-0.52
3877,-0.8154
3878,0.4028
3879,1.473
3880,-1.649
3881,1.611
3882,-0.0276
3883,-1.86
3884,-1.203
3885,0.5493
3886,0.774
3887,-1.091
3888,1.749
3889,-0.2542
3890,-1.086
3891,0.9785
3892,1.311
3893,0.375
3894,1.343
3895,0.5986
3896,1.524
3897,-0.904
3898,-0.7573
3899,0.533
3900,0.1501
3901,0.41
3902,-0.4402
3903,2.16
3904,-0.3826
3905,1.893
3906,-0.1787
3907,2.031
3908,-0.3225
3909,0.0962
3910,-0.3896
3911,-0.0333
3912,0.8467
3913,-0.7607
3914,0.6367
3915,-2.398
3916,0.8076
3917,-0.0963
3918,-0.674
3919,0.2354
3920,-0.4146
3921,-1.546
3922,0.5977
3923,-1.41
3924,-0.5806
3925,0.5903
3926,-0.9717
3927,-0.3613
3928,-0.944
3929,-0.0478
3930,-0.6543
3931,-1.171
3932,-0.7954
3933,-0.0811
3934,0.6313
3935,-0.934
3936,0.7583
3937,0.2988
3938,-1.444
3939,-0.1726
3940,0.6855
3941,0.547
3942,1.071
3943,1.043
3944,-0.0196
3945,-1.024
3946,-0.0824
3947,-0.2144
3948,-0.7666
3949,-0.594
3950,0.888
3951,-3.29
3952,-0.571
3953,-0.0152
3954,0.361
3955,0.2274
3956,0.629
3957,1.171
3958,0.7896
3959,-0.5854
3960,0.238
3961,0.03
3962,0.0782
3963,1.09
3964,-0.7285
3965,0.4028
3966,1.692
3967,-1.618
3968,-0.674
3969,1.423
3970,-0.0867
3971,0.4087
3972,0.914
3973,1.015
3974,0.4077
3975,0.3904
3976,0.73
3977,-1.149
3978,0.2275
3979,-0.0444
3980,0.2776
3981,0.3506
3982,-0.3662
3983,0.6816
3984,0.5205
3985,1.576
3986,-1.557
3987,0.51
3988,1.03
3989,0.828
3990,-0.0928
3991,-0.0903
3992,0.3196
3993,-0.4473
3994,-0.4004
3995,-0.8813
3996,0.4082
3997,0.787
3998,-0.912
3999,0.2261
4000,-0.876
4001,0.4336
4002,0.2334
4003,0.6353
4004,-1.0625
4005,-1.675
4006,0.1798
4007,0.1372
4008,-0.053
4009,-0.2678
4010,-0.423
4011,-1.637
4012,0.154
4013,-1.97
4014,1.203
4015,0.882
4016,-1.358
4017,0.9507
4018,0.3794
4019,-0.674
4020,1.267
4021,1.81
4022,-1.466
4023,-0.2715
4024,-1.144
4025,0.3225
4026,-1.068
4027,0.7285
4028,1.451
4029,-1.161
4030,0.6626
4031,-0.3936
4032,-0.9653
4033,0.505
4034,-1.63
4035,0.1903
4036,0.2903
4037,0.1764
4038,-0.93
4039,-1.492
4040,-0.382
4041,-0.3418
4042,0.0869
4043,-1.35
4044,0.5586
4045,0.0883
4046,0.751
4047,1.0625
4048,1.343
4049,-0.4
4050,0.5737
4051,-1.228
4052,0.8135
4053,-0.0169
4054,1.264
4055,-0.2052
4056,-0.85
4057,2.12
4058,0.6123
4059,1.89
4060,-1.018
4061,-0.0291
4062,0.2281
4063,-0.6045
4064,-1.041
4065,-0.4604
4066,0.961
4067,0.123
4068,2.11
4069,-1.171
4070,1.783
4071,1.577
4072,-0.4382
4073,1.155
4074,-0.1259
4075,-0.5156
4076,1.035
4077,0.4836
4078,-0.544
4079,-1.652
4080,0.1945
4081,1.518
4082,0.3445
4083,0.1417
4084,0.516
4085,1.848
4086,1.377
4087,-1.892
4088,0.5073
4089,0.9106
4090,0.5923
4091,-0.4956
4092,-0.0606
4093,-0.595
4094,-1.243
4095,0.1527


==> misc/data/time_power_measurement.csv <==
Encoding Method;LIF;SF;PWM;BSA;NOP
time [\(ms\)];127,15;123,522;691,318;2238,576;-
power measurement [\(nW\)];109,45;106,61;111,15;119,74;99,74
actual power for encoding [\(nW\)];9,71;6,87;11,41;20;-
energy [\(pWh\)];0,3430;0,2357;2,1911;12,4365;-
time compared to SF [\(\%\)];102,94;100;559,67;1812,29;-
actual power compared to SF [\(\%\)];141,34;100;166,08;291,12;-
energy compared to SF [\(\%\)];145,49;100;929,53;5275,96;-

